Advanced discretization techniques for hyperelastic physics-augmented neural networks

In the present work, advanced spatial and temporal discretization techniques are tailored to hyperelastic physics-augmented neural networks, i.e., neural network based constitutive models which fulfill all relevant mechanical conditions of hyperelasticity by construction. The framework takes into account the structure of neural network-based constitutive models, in particular, that their derivatives are more complex compared to analytical models. The proposed framework allows for convenient mixed Hu-Washizu like finite element formulations applicable to nearly incompressible material behavior. The key feature of this work is a tailored energy-momentum scheme for time discretization, which allows for energy and momentum preserving dynamical simulations. Both the mixed formulation and the energy-momentum discretization are applied in finite element analysis. For this, a hyperelastic physics-augmented neural network model is calibrated to data generated with an analytical potential. In all finite element simulations, the proposed discretization techniques show excellent performance. All of this demonstrates that, from a formal point of view, neural networks are essentially mathematical functions. As such, they can be applied in numerical methods as straightforwardly as analytical constitutive models. Nevertheless, their special structure suggests to tailor advanced discretization methods, to arrive at compact mathematical formulations and convenient implementations.

==> figures/Cook/cooksMembraneGeometry.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 3319
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 3468
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=4143sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu4143sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\pgfdeclarearrow{
  name = xfiga1,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.1\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.45\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\clip(3990,-5685) rectangle (7309,-2217);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetlinewidth{+30\XFigu}
\pgfsetstrokecolor{black}
\draw (4275,-4950)--(4275,-3150)--(6525,-2250)--(6525,-3150)--(4275,-4950);
\pgfsetlinewidth{+7.5\XFigu}
\draw (6525,-2250)--(7065,-2250);
\draw (6525,-3150)--(7065,-3150);
\draw (4275,-4950)--(7065,-4950);
\draw (6525,-3150)--(6525,-5490);
\draw (4275,-4950)--(4275,-5490);
\pgfsetarrows{[line width=7.5\XFigu]}
\pgfsetarrows{xfiga1-xfiga1}
\draw (4275,-5400)--(6525,-5400);
\draw (6975,-2250)--(6975,-3150);
\draw (6975,-3150)--(6975,-4950);
\pgfsetarrows{[width=120\XFigu, length=240\XFigu]}
\pgfsetarrowsstart{}
\draw (4275,-4950)--(4725,-4950);
\draw (4275,-4950)--(4275,-4500);
\pgfsetfillcolor{black}
\pgftext[base,left,at=\pgfqpointxy{7110}{-2790}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}16}
\pgftext[base,left,at=\pgfqpointxy{7065}{-4275}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}44}
\pgftext[base,left,at=\pgfqpointxy{5130}{-5670}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}48}
\pgftext[base,left,at=\pgfqpointxy{4545}{-3330}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}t}
\pgftext[base,left,at=\pgfqpointxy{4410}{-4590}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}ez}
\pgftext[base,left,at=\pgfqpointxy{4680}{-4860}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}ex}
\pgftext[base,left,at=\pgfqpointxy{4005}{-4950}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}ey}
\pgfsetlinewidth{+15\XFigu}
\pgfsetfillcolor{white}
\filldraw  (4275,-4950) circle [radius=+90];
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetarrowsend{}
\draw (4343,-5019)--(4208,-4884);
\draw (4215,-5021)--(4350,-4886);
\endtikzpicture}%


==> figures/Cook/pieChartComputationTime.tikz <==
\begin{tikzpicture}%[transform canvas={scale=0.5}]%[scale=0.5]
 
\pie[
    color = {
        yellow!90!black, 
        green!60!black, 
        blue!60, 
        red!70,
        gray!70,
        teal!20},
    text = legend
]
{   60.8/element in parallel,     
    27/direct solver,
    4.5/sparse assembly of \(\tens{K}\),
    7.8/other}
    %24 cores, 14406 dofs, 128 neurons
\end{tikzpicture}

==> figures/Cook/pieChartElementComputationTime.tikz <==
\begin{tikzpicture}%[scale=0.50]
 
\pie[
    color = {
        yellow!90!black, 
        green!60!black, 
        blue!60, 
        red!70,
        gray!70,
        teal!20},
    text = legend
]
{   49.8/ANN128 model,     
    10.9/B matrix,
    9.2/tensor cross product,
    7/compute \(J\) and \(\partial_{\subX}N_I\),
    23.1/other}
    %1 core, 14406 dofs, 128 neurons
\end{tikzpicture}

==> figures/LShape/LShapeGeometry.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 2642
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 3060
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=4143sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu4143sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\pgfdeclarearrow{
  name = xfiga1,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.1\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.45\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\clip(3990,-5727) rectangle (6632,-2667);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetstrokecolor{black}
\draw  (4275,-4950) circle [radius=+45];
\draw (4275,-4950)--(4275,-5715);
\pgfsetarrows{[line width=7.5\XFigu]}
\pgfsetarrows{xfiga1-xfiga1}
\draw (4950,-5400)--(4275,-5400);
\draw (6075,-4275)--(6075,-4950);
\pgfsetarrows{[width=120\XFigu, length=240\XFigu]}
\pgfsetarrowsstart{}
\draw (4275,-4950)--(4725,-4950);
\draw (4275,-4950)--(4275,-4500);
\pgfsetarrowsend{}
\pgfsetlinewidth{+30\XFigu}
\draw (4275,-4950)--(4275,-2700)--(4950,-2700)--(4950,-4275)--(5625,-4275)--(5625,-4950)
  --(4275,-4950);
\pgfsetlinewidth{+7.5\XFigu}
\draw (4995,-4275)--(6165,-4275);
\pgfsetarrows{[width=60\XFigu, length=120\XFigu]}
\pgfsetarrows{xfiga1-xfiga1}
\draw (6075,-2700)--(6075,-4275);
\pgfsetarrows{-}
\draw (4950,-2700)--(6165,-2700);
\draw (5625,-4950)--(5625,-5715);
\draw (4950,-4950)--(4950,-5490);
\pgfsetdash{{+60\XFigu}{+60\XFigu}}{++0pt}
\draw (4950,-4950)--(4950,-4275);
\pgfsetdash{}{+0pt}
\pgfsetarrows{xfiga1-xfiga1}
\draw (4275,-5625)--(5625,-5625);
\pgfsetfillcolor{black}
\pgftext[base,left,at=\pgfqpointxy{4680}{-4860}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}ex}
\pgftext[base,left,at=\pgfqpointxy{6525}{-3915}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}m}
\pgftext[base,left,at=\pgfqpointxy{4590}{-5310}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}3}
\pgftext[base,left,at=\pgfqpointxy{4590}{-3960}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}t}
\pgftext[base,left,at=\pgfqpointxy{5985}{-3510},rotate=+90] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}7}
\pgftext[base,left,at=\pgfqpointxy{5985}{-4635},rotate=+90] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}3}
\pgftext[base,left,at=\pgfqpointxy{5040}{-5535}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}6}
\pgftext[base,left,at=\pgfqpointxy{4410}{-4590}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}ey}
\pgftext[base,left,at=\pgfqpointxy{4005}{-4950}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}ez}
\pgfsetlinewidth{+15\XFigu}
\pgfsetfillcolor{white}
\filldraw  (4275,-4950) circle [radius=+90];
\pgfsetlinewidth{+7.5\XFigu}
\draw  (4275,-4950) circle [radius=+5];
\endtikzpicture}%


==> figures/annArchitecture2.tikz <==
\begin{tikzpicture}[x=\figW, y=\figH, >=stealth]
    
%    \foreach \m/\l [count=\y] in {1,2,3,missing,4}
%    \foreach \m/\l [count=\y] in {1,2,3,4}
    \node [fill=black!20, every neuron/.try, neuron 1/.try, ] (input-1) at (0,2.5-1*2.5) {\(\I\)};
    \node [fill=black!20, every neuron/.try, neuron 2/.try, ] (input-2) at (0,2.5-2*2.5) {\(\II\)};
    \node [fill=black!20, every neuron/.try, neuron 3/.try, ] (input-3) at (0,2.5-3*2.5) {\(J\)};
    \node [fill=black!20, every neuron/.try, neuron 4/.try, ] (input-4) at (0,2.5-4*2.5) {\(J^*\)};
    
%    \foreach \m [count=\y] in {1,missing,2}
%    \foreach \m [count=\y] in {1,2,3,4,5,6,7,8}
%    \node [every neuron/.try, neuron \m/.try ] (hidden-\m) at (2,2-\y*1.25) {};
     \node [every neuron/.try, neuron 1/.try ] (hidden-1) at (2,2-1*1.5) {\(\mathcal{SP}(x)\)};
     \node [every neuron/.try, neuron 2/.try ] (hidden-2) at (2,2-2*1.5) {\(\mathcal{SP}(x)\)};
     \node [every neuron/.try, neuron 3/.try ] (hidden-3) at (2,2-3*1.5) {\(\mathcal{SP}(x)\)};
     \node [every neuron/.try, neuron 4/.try ] (hidden-4) at (2,2-4*1.5) {\(\mathcal{SP}(x)\)};
     \node [every neuron/.try, neuron 5/.try ] (hidden-5) at (2,2-5*1.5) {\(\mathcal{SP}(x)\)};
     \node [every neuron/.try, neuron 6/.try ] (hidden-6) at (2,2-6*1.5) {\(\mathcal{SP}(x)\)};
     \node [every neuron/.try, neuron 7/.try ] (hidden-7) at (2,2-7*1.5) {\(\mathcal{SP}(x)\)};
     \node [every neuron/.try, neuron 8/.try ] (hidden-8) at (2,2-8*1.5) {\(\mathcal{SP}(x)\)};
    
    
%    \foreach \m [count=\y] in {1,2,missing,3}
    \foreach \m [count=\y] in {1}
    \node [every neuron/.try, neuron \m/.try ] (output-\m) at (4,2.0-\y*5) {\(\W_{\text{ANN}}\)};
    
%    \foreach \l [count=\i] in {1,2,3,j}
%    \draw [<-] (input-\i) -- ++(-1,0)
%    node [above, midway] {$I$};
    
%    \foreach \l [count=\i] in {1,k}
%    \node [above] at (hidden-\i.north) {$H$};
    
%        \foreach \l [count=\i] in {1,l}
%    \draw [->] (output-\i) -- ++(1,0)
%    node [above, midway] {$O$};
    
    \foreach \i in {1,...,4}
    \foreach \j in {1,...,8}
    \draw [->] (input-\i) -- (hidden-\j);
    
    \foreach \i in {1,...,8}
    \foreach \j in {1}
    \draw [->] (hidden-\i) -- (output-\j);
    
   \foreach \l [count=\x from 0] in {Input, Hidden, Output}
   \node [align=center, above] at (\x*2,2) {\l \\ layer};
%   \node (nx1) at (hidden-1) {\(\mathcal{SP}(x)\)};
%   \node (nx2) at (hidden-2) {\(\mathcal{SP}(x)\)};
%   \node (nx3) at (hidden-3) {\(\mathcal{SP}(x)\)};
%   \node (nx4) at (hidden-4) {\(\mathcal{SP}(x)\)};
%   \node (nx5) at (hidden-5) {\(\mathcal{SP}(x)\)};
%   \node (nx6) at (hidden-6) {\(\mathcal{SP}(x)\)};
%   \node (nx7) at (hidden-7) {\(\mathcal{SP}(x)\)};
%   \node (nx8) at (hidden-8) {\(\mathcal{SP}(x)\)};


\node[circle, draw] (b1) at (0.35,2) {\(b_i^1\)};
\draw[->]  (b1) -- (hidden-1);
\draw[->]  (b1) -- (hidden-2);
\draw[->]  (b1) -- (hidden-3);
\draw[->]  (b1) -- (hidden-4);
\draw[->]  (b1) -- (hidden-5);
\draw[->]  (b1) -- (hidden-6);
\draw[->]  (b1) -- (hidden-7);
\draw[->]  (b1) -- (hidden-8);

\node[circle, draw] (b2) at (2.35,2) {\(b^2\)};
\draw[->]  (b2) -- (output-1);

\end{tikzpicture}

==> figures/calibration/1ax.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%

\pgfplotstableset{
create on use/C_1ax/.style={create col/copy column from table={figures/calibration/C_1ax.txt}{0}}
}

\pgfplotstableset{
create on use/C_2ax/.style={create col/copy column from table={figures/calibration/C_2ax.txt}{0}}
}

\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.951\figW,
height=\figH,
at={(0\figW,0\figH)},
scale only axis,
scaled ticks=false,
%xmin=-300,
%xmax=16000,
ytick = {-2,-1,0,1},
yticklabels={-2$\cdot 10^1$,-1$\cdot 10^1$,0,1$\cdot 10^1$},
xlabel style={font=\color{white!15!black}},
xlabel={$C_{11}$},
%ymin=3,
%ymax=11,
grid=major,
ylabel style={font=\color{white!15!black}},
ylabel={$S_{ij}$},
axis background/.style={fill=white},
legend style={at={(0.97,0.03)}, anchor=south east, legend cell align=left, align=left, draw=white!15!black},
title={uniaxial tension}
]

\addplot[mark repeat= 20,mark=*,color=CPSdarkblue,  line width=1.5pt] table [x=C_1ax, y index=0] {figures/calibration/S_1ax.txt}; 


\addlegendentry{$S_{11}$}



\end{axis}
\end{tikzpicture}%

==> figures/calibration/2ax.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%

\pgfplotstableset{
create on use/C_1ax/.style={create col/copy column from table={figures/calibration/C_1ax.txt}{0}}
}

\pgfplotstableset{
create on use/C_2ax/.style={create col/copy column from table={figures/calibration/C_2ax.txt}{0}}
}

\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.951\figW,
height=\figH,
at={(0\figW,0\figH)},
scale only axis,
scaled ticks=false,
grid=major,
ytick = {-4,-2,0,2},
yticklabels={-4$\cdot 10^1$,-2$\cdot 10^1$,0,2$\cdot 10^1$},
%xmin=-300,
%xmax=16000,
xlabel style={font=\color{white!15!black}},
xlabel={$C_{11}$}, 
%ymin=3,
%ymax=11,
ylabel style={font=\color{white!15!black}},
ylabel={$S_{ij}$},
axis background/.style={fill=white},
legend style={at={(0.97,0.03)}, anchor=south east, legend cell align=left, align=left, draw=white!15!black},
title={equibiaxial tension}
]


\addplot[mark repeat=20,mark=*, color=CPSdarkblue,line width=1.5pt] table [x=C_2ax, y index=0] {figures/calibration/S_2ax.txt}; 


\addlegendentry{$S_{11}$}



\end{axis}
\end{tikzpicture}%

==> figures/calibration/C_1ax.txt <==
5.625000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.258816838264465332e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.258816838264465332e+00
5.777535438537597656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.246170401573181152e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.246170401573181152e+00
5.932111144065856934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.233721256256103516e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.233721256256103516e+00
6.088727712631225586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.221489071846008301e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.221489071846008301e+00
6.247385144233703613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.209472179412841797e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.209472179412841797e+00
6.408082246780395508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.197645664215087891e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.197645664215087891e+00
6.570820808410644531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.186030030250549316e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.186030030250549316e+00
6.735600233078002930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.174579143524169922e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.174579143524169922e+00
6.902419328689575195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.163356423377990723e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.163356423377990723e+00
7.071279287338256836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.152294874191284180e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.152294874191284180e+00
7.242180705070495605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.141414403915405273e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.141414403915405273e+00
7.415121197700500488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.130734443664550781e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.130734443664550781e+00
7.590103745460510254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.120210647583007812e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.120210647583007812e+00
7.767126560211181641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.109862327575683594e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.109862327575683594e+00
7.946189045906066895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.099687933921813965e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.099687933921813965e+00
8.127292990684509277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.089664578437805176e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.089664578437805176e+00
8.310437798500061035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.079811930656433105e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.079811930656433105e+00
8.495622277259826660e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.070128083229064941e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.070128083229064941e+00
8.682848215103149414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.060570359230041504e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.060570359230041504e+00
8.872114419937133789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.051199078559875488e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.051199078559875488e+00
9.063420891761779785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.041951060295104980e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.041951060295104980e+00
9.256768226623535156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.032865643501281738e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.032865643501281738e+00
9.452155828475952148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.023901224136352539e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.023901224136352539e+00
9.649584293365478516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.015096426010131836e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.015096426010131836e+00
9.849054217338562012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.006410360336303711e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.006410360336303711e+00
1.005066394805908203e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.978731274604797363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.978731274604797363e-01
1.025419473648071289e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.894618988037109375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.894618988037109375e-01
1.045976638793945312e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.811793565750122070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.811793565750122070e-01
1.066737771034240723e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.730224609375000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.730224609375000000e-01
1.087702989578247070e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.649879932403564453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.649879932403564453e-01
1.108872175216674805e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.570728540420532227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.570728540420532227e-01
1.130245447158813477e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.492780566215515137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.492780566215515137e-01
1.151822686195373535e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.415966272354125977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.415966272354125977e-01
1.173604011535644531e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.340314269065856934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.340314269065856934e-01
1.195589303970336914e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.265756607055664062e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.265756607055664062e-01
1.217800378799438477e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.192284345626831055e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.192284345626831055e-01
1.240193963050842285e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.119868278503417969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.119868278503417969e-01
1.262791514396667480e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.048518538475036621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.048518538475036621e-01
1.285593032836914062e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.978188037872314453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.978188037872314453e-01
1.308598637580871582e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.908849954605102539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.908849954605102539e-01
1.331808328628540039e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.840494155883789062e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.840494155883789062e-01
1.355221867561340332e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.773114085197448730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.773114085197448730e-01
1.378839612007141113e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.706662654876708984e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.706662654876708984e-01
1.402661204338073730e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.641152977943420410e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.641152977943420410e-01
1.426686882972717285e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.576555848121643066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.576555848121643066e-01
1.450940728187561035e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.512830138206481934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.512830138206481934e-01
1.475374698638916016e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.450003266334533691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.450003266334533691e-01
1.500012636184692383e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.388013839721679688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.388013839721679688e-01
1.524854660034179688e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.326873183250427246e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.326873183250427246e-01
1.549900650978088379e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.266537785530090332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.266537785530090332e-01
1.575150370597839355e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.207037448883056641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.207037448883056641e-01
1.600604414939880371e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.148311376571655273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.148311376571655273e-01
1.626262426376342773e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.090373277664184570e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.090373277664184570e-01
1.652124524116516113e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.033196330070495605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.033196330070495605e-01
1.678190588951110840e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.976759076118469238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.976759076118469238e-01
1.704486846923828125e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.921071052551269531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.921071052551269531e-01
1.730961203575134277e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.866094112396240234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.866094112396240234e-01
1.757639646530151367e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.811819314956665039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.811819314956665039e-01
1.784521937370300293e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.758262753486633301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.758262753486633301e-01
1.811608433723449707e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.705363631248474121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.705363631248474121e-01
1.838898777961730957e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.653152346611022949e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.653152346611022949e-01
1.866393208503723145e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.601590156555175781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.601590156555175781e-01
1.894091725349426270e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.550671696662902832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.550671696662902832e-01
1.921994209289550781e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.500391006469726562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.500391006469726562e-01
1.950100660324096680e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.450745105743408203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.450745105743408203e-01
1.978439092636108398e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.401694059371948242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.401694059371948242e-01
2.006953716278076172e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.353250980377197266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.353250980377197266e-01
2.035672664642333984e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.305394411087036133e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.305394411087036133e-01
2.064595222473144531e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.258136868476867676e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.258136868476867676e-01
2.093722105026245117e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.211423516273498535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.211423516273498535e-01
2.123053073883056641e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.165284156799316406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.165284156799316406e-01
2.152587890625000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.119697928428649902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.119697928428649902e-01
2.182326555252075195e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.074643373489379883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.074643373489379883e-01
2.212269544601440430e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.030118107795715332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.030118107795715332e-01
2.242416381835937500e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.986117362976074219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.986117362976074219e-01
2.272797584533691406e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.942639350891113281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.942639350891113281e-01
2.303352832794189453e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.899660825729370117e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.899660825729370117e-01
2.334111928939819336e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.857181787490844727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.857181787490844727e-01
2.365074634552001953e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.815179586410522461e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.815179586410522461e-01
2.396241903305053711e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.773669123649597168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.773669123649597168e-01
2.427613258361816406e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.732628941535949707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.732628941535949707e-01
2.459188461303710938e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.692058444023132324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.692058444023132324e-01
2.490967750549316406e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.651936173439025879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.651936173439025879e-01
2.522950887680053711e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.612259149551391602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.612259149551391602e-01
2.555138349533081055e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.573041677474975586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.573041677474975586e-01
2.587561845779418945e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.534248590469360352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.534248590469360352e-01
2.620157480239868164e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.495876908302307129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.495876908302307129e-01
2.652956962585449219e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.457938551902770996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.457938551902770996e-01
2.685960531234741211e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.420400142669677734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.420400142669677734e-01
2.719168186187744141e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.383275389671325684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.383275389671325684e-01
2.752579689025878906e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.346559524536132812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.346559524536132812e-01
2.786195516586303711e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.310237050056457520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.310237050056457520e-01
2.820015192031860352e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.274287700653076172e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.274287700653076172e-01
2.854038476943969727e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.238740086555480957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.238740086555480957e-01
2.888266086578369141e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.203562617301940918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.203562617301940918e-01
2.922732114791870117e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.168751120567321777e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.168751120567321777e-01
2.957368135452270508e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.134305000305175781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.134305000305175781e-01
2.992208003997802734e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.100218892097473145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.100218892097473145e-01
3.027251958847045898e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.066493988037109375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.066493988037109375e-01
3.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.033110618591308594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.033110618591308594e-01


==> figures/calibration/C_2ax.txt <==
5.625000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.625000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.962884902954101562e+00
5.777535438537597656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.777535438537597656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.918308138847351074e+00
5.932111144065856934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.932111144065856934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.873641014099121094e+00
6.088727712631225586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.088727712631225586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.829012751579284668e+00
6.247385144233703613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.247385144233703613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.784521937370300293e+00
6.408082246780395508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.408082246780395508e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.740262269973754883e+00
6.570820808410644531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.570820808410644531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.696350097656250000e+00
6.735600233078002930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.735600233078002930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.652870178222656250e+00
6.902419328689575195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.902419328689575195e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.609853506088256836e+00
7.071279287338256836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.071279287338256836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.567429065704345703e+00
7.242180705070495605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.242180705070495605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.525595426559448242e+00
7.415121197700500488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.415121197700500488e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.484425306320190430e+00
7.590103745460510254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.590103745460510254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.443986892700195312e+00
7.767126560211181641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.767126560211181641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.404272317886352539e+00
7.946189045906066895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.946189045906066895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.365345597267150879e+00
8.127292990684509277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.127292990684509277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.327219247817993164e+00
8.310437798500061035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.310437798500061035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.289928197860717773e+00
8.495622277259826660e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.495622277259826660e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.253459453582763672e+00
8.682848215103149414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.682848215103149414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.217866659164428711e+00
8.872114419937133789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.872114419937133789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.183113098144531250e+00
9.063420891761779785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.063420891761779785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.149227023124694824e+00
9.256768226623535156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.256768226623535156e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.116192102432250977e+00
9.452155828475952148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.452155828475952148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.084034919738769531e+00
9.649584293365478516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.649584293365478516e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.052737474441528320e+00
9.849054217338562012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.849054217338562012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.022282838821411133e+00
1.005066394805908203e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.005066394805908203e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.926694631576538086e-01
1.025419473648071289e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.025419473648071289e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.638881087303161621e-01
1.045976638793945312e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.045976638793945312e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.359265565872192383e-01
1.066737771034240723e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.066737771034240723e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.087694287300109863e-01
1.087702989578247070e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.087702989578247070e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.824047446250915527e-01
1.108872175216674805e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.108872175216674805e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.568150401115417480e-01
1.130245447158813477e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.130245447158813477e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.319883942604064941e-01
1.151822686195373535e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.151822686195373535e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.079043626785278320e-01
1.173604011535644531e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.173604011535644531e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.845477461814880371e-01
1.195589303970336914e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.195589303970336914e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.619020938873291016e-01
1.217800378799438477e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.217800378799438477e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.399474978446960449e-01
1.240193963050842285e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.240193963050842285e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.186681628227233887e-01
1.262791514396667480e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.262791514396667480e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.980469226837158203e-01
1.285593032836914062e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.285593032836914062e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.780632734298706055e-01
1.308598637580871582e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.308598637580871582e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.587026119232177734e-01
1.331808328628540039e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.331808328628540039e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.399455666542053223e-01
1.355221867561340332e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.355221867561340332e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.217732429504394531e-01
1.378839612007141113e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.378839612007141113e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.041719317436218262e-01
1.402661204338073730e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.402661204338073730e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.871222019195556641e-01
1.426686882972717285e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.426686882972717285e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.706080198287963867e-01
1.450940728187561035e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.450940728187561035e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.546138286590576172e-01
1.475374698638916016e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.475374698638916016e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.391215682029724121e-01
1.500012636184692383e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.500012636184692383e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.241180658340454102e-01
1.524854660034179688e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.524854660034179688e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.095860958099365234e-01
1.549900650978088379e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.549900650978088379e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.955104291439056396e-01
1.575150370597839355e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.575150370597839355e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.818775355815887451e-01
1.600604414939880371e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.600604414939880371e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.686730802059173584e-01
1.626262426376342773e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.626262426376342773e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.558828771114349365e-01
1.652124524116516113e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.652124524116516113e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.434933662414550781e-01
1.678190588951110840e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.678190588951110840e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.314900338649749756e-01
1.704486846923828125e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.704486846923828125e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.198625087738037109e-01
1.730961203575134277e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.730961203575134277e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.085971117019653320e-01
1.757639646530151367e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.757639646530151367e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.976828753948211670e-01
1.784521937370300293e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.784521937370300293e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.871066868305206299e-01
1.811608433723449707e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.811608433723449707e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.768572509288787842e-01
1.838898777961730957e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.838898777961730957e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.669258058071136475e-01
1.866393208503723145e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.866393208503723145e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.572990894317626953e-01
1.894091725349426270e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.894091725349426270e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.479690253734588623e-01
1.921994209289550781e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.921994209289550781e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.389241993427276611e-01
1.950100660324096680e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.950100660324096680e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.301559686660766602e-01
1.978439092636108398e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.978439092636108398e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.216545879840850830e-01
2.006953716278076172e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.006953716278076172e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.134107887744903564e-01
2.035672664642333984e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.035672664642333984e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.054175674915313721e-01
2.064595222473144531e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.064595222473144531e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.976640760898590088e-01
2.093722105026245117e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.093722105026245117e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.901448905467987061e-01
2.123053073883056641e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.123053073883056641e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.828505933284759521e-01
2.152587890625000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.152587890625000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.757730782032012939e-01
2.182326555252075195e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.182326555252075195e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.689075469970703125e-01
2.212269544601440430e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.212269544601440430e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.622443735599517822e-01
2.242416381835937500e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.242416381835937500e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.557790279388427734e-01
2.272797584533691406e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.272797584533691406e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.495032399892807007e-01
2.303352832794189453e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.303352832794189453e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.434109896421432495e-01
2.334111928939819336e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.334111928939819336e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.374973446130752563e-01
2.365074634552001953e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.365074634552001953e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.317546308040618896e-01
2.396241903305053711e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.396241903305053711e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.261791825294494629e-01
2.427613258361816406e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.427613258361816406e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.207646518945693970e-01
2.459188461303710938e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.459188461303710938e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.155057787895202637e-01
2.490967750549316406e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.490967750549316406e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.103964984416961670e-01
2.522950887680053711e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.522950887680053711e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.054337412118911743e-01
2.555138349533081055e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.555138349533081055e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.006117105484008789e-01
2.587561845779418945e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.587561845779418945e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.959257423877716064e-01
2.620157480239868164e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.620157480239868164e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.913712620735168457e-01
2.652956962585449219e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.652956962585449219e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.869455426931381226e-01
2.685960531234741211e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.685960531234741211e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.826425492763519287e-01
2.719168186187744141e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.719168186187744141e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.784597784280776978e-01
2.752579689025878906e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.752579689025878906e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.743922531604766846e-01
2.786195516586303711e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.786195516586303711e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.704368740320205688e-01
2.820015192031860352e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.820015192031860352e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.665904968976974487e-01
2.854038476943969727e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.854038476943969727e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.628493815660476685e-01
2.888266086578369141e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.888266086578369141e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.592097729444503784e-01
2.922732114791870117e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.922732114791870117e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.556689292192459106e-01
2.957368135452270508e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.957368135452270508e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.522232592105865479e-01
2.992208003997802734e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.992208003997802734e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.488709598779678345e-01
3.027251958847045898e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.027251958847045898e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.456078588962554932e-01
3.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.424315124750137329e-01


==> figures/calibration/C_shear.txt <==
1.000000000000000000e+00 -2.500000000000000000e-01 0.000000000000000000e+00 -2.500000000000000000e-01 1.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -2.398989945650100708e-01 0.000000000000000000e+00 -2.398989945650100708e-01 1.057551503181457520e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -2.297980040311813354e-01 0.000000000000000000e+00 -2.297980040311813354e-01 1.052807092666625977e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -2.196969985961914062e-01 0.000000000000000000e+00 -2.196969985961914062e-01 1.048266768455505371e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -2.095959931612014771e-01 0.000000000000000000e+00 -2.095959931612014771e-01 1.043930530548095703e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -1.994950026273727417e-01 0.000000000000000000e+00 -1.994950026273727417e-01 1.039798259735107422e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -1.893939971923828125e-01 0.000000000000000000e+00 -1.893939971923828125e-01 1.035870075225830078e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -1.792930066585540771e-01 0.000000000000000000e+00 -1.792930066585540771e-01 1.032145977020263672e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -1.691920012235641479e-01 0.000000000000000000e+00 -1.691920012235641479e-01 1.028625965118408203e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -1.590909957885742188e-01 0.000000000000000000e+00 -1.590909957885742188e-01 1.025309920310974121e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -1.489900052547454834e-01 0.000000000000000000e+00 -1.489900052547454834e-01 1.022198081016540527e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -1.388889998197555542e-01 0.000000000000000000e+00 -1.388889998197555542e-01 1.019290208816528320e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -1.287879943847656250e-01 0.000000000000000000e+00 -1.287879943847656250e-01 1.016586303710937500e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -1.186869964003562927e-01 0.000000000000000000e+00 -1.186869964003562927e-01 1.014086604118347168e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -1.085859984159469604e-01 0.000000000000000000e+00 -1.085859984159469604e-01 1.011790871620178223e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -9.848479926586151123e-02 0.000000000000000000e+00 -9.848479926586151123e-02 1.009699225425720215e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -8.838380128145217896e-02 0.000000000000000000e+00 -8.838380128145217896e-02 1.007811665534973145e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -7.828280329704284668e-02 0.000000000000000000e+00 -7.828280329704284668e-02 1.006128191947937012e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -6.818179786205291748e-02 0.000000000000000000e+00 -6.818179786205291748e-02 1.004648804664611816e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -5.808079987764358521e-02 0.000000000000000000e+00 -5.808079987764358521e-02 1.003373384475708008e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -4.797979816794395447e-02 0.000000000000000000e+00 -4.797979816794395447e-02 1.002302050590515137e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -3.787880018353462219e-02 0.000000000000000000e+00 -3.787880018353462219e-02 1.001434803009033203e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -2.777780033648014069e-02 0.000000000000000000e+00 -2.777780033648014069e-02 1.000771641731262207e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -1.767680048942565918e-02 0.000000000000000000e+00 -1.767680048942565918e-02 1.000312447547912598e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 -7.575760129839181900e-03 0.000000000000000000e+00 -7.575760129839181900e-03 1.000057339668273926e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 2.525249961763620377e-03 0.000000000000000000e+00 2.525249961763620377e-03 1.000006318092346191e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 1.262629963457584381e-02 0.000000000000000000e+00 1.262629963457584381e-02 1.000159382820129395e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 2.272729948163032532e-02 0.000000000000000000e+00 2.272729948163032532e-02 1.000516533851623535e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 3.282830119132995605e-02 0.000000000000000000e+00 3.282830119132995605e-02 1.001077651977539062e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 4.292929917573928833e-02 0.000000000000000000e+00 4.292929917573928833e-02 1.001842975616455078e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 5.303030088543891907e-02 0.000000000000000000e+00 5.303030088543891907e-02 1.002812266349792480e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 6.313130259513854980e-02 0.000000000000000000e+00 6.313130259513854980e-02 1.003985524177551270e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 7.323230057954788208e-02 0.000000000000000000e+00 7.323230057954788208e-02 1.005362987518310547e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 8.333329856395721436e-02 0.000000000000000000e+00 8.333329856395721436e-02 1.006944417953491211e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 9.343429654836654663e-02 0.000000000000000000e+00 9.343429654836654663e-02 1.008729934692382812e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 1.035349965095520020e-01 0.000000000000000000e+00 1.035349965095520020e-01 1.010719537734985352e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 1.136360019445419312e-01 0.000000000000000000e+00 1.136360019445419312e-01 1.012913107872009277e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 1.237369999289512634e-01 0.000000000000000000e+00 1.237369999289512634e-01 1.015310883522033691e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 1.338379979133605957e-01 0.000000000000000000e+00 1.338379979133605957e-01 1.017912626266479492e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 1.439390033483505249e-01 0.000000000000000000e+00 1.439390033483505249e-01 1.020718455314636230e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 1.540399938821792603e-01 0.000000000000000000e+00 1.540399938821792603e-01 1.023728370666503906e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 1.641409993171691895e-01 0.000000000000000000e+00 1.641409993171691895e-01 1.026942253112792969e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 1.742420047521591187e-01 0.000000000000000000e+00 1.742420047521591187e-01 1.030360221862792969e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 1.843429952859878540e-01 0.000000000000000000e+00 1.843429952859878540e-01 1.033982396125793457e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 1.944440007209777832e-01 0.000000000000000000e+00 1.944440007209777832e-01 1.037808418273925781e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 2.045450061559677124e-01 0.000000000000000000e+00 2.045450061559677124e-01 1.041838645935058594e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 2.146459966897964478e-01 0.000000000000000000e+00 2.146459966897964478e-01 1.046072959899902344e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 2.247470021247863770e-01 0.000000000000000000e+00 2.247470021247863770e-01 1.050511240959167480e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 2.348479926586151123e-01 0.000000000000000000e+00 2.348479926586151123e-01 1.055153608322143555e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 2.449489980936050415e-01 0.000000000000000000e+00 2.449489980936050415e-01 1.060000061988830566e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 2.550509870052337646e-01 0.000000000000000000e+00 2.550509870052337646e-01 1.065050959587097168e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 2.651520073413848877e-01 0.000000000000000000e+00 2.651520073413848877e-01 1.070305585861206055e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 2.752529978752136230e-01 0.000000000000000000e+00 2.752529978752136230e-01 1.075764179229736328e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 2.853539884090423584e-01 0.000000000000000000e+00 2.853539884090423584e-01 1.081426858901977539e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 2.954550087451934814e-01 0.000000000000000000e+00 2.954550087451934814e-01 1.087293624877929688e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 3.055559992790222168e-01 0.000000000000000000e+00 3.055559992790222168e-01 1.093364477157592773e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 3.156569898128509521e-01 0.000000000000000000e+00 3.156569898128509521e-01 1.099639296531677246e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 3.257580101490020752e-01 0.000000000000000000e+00 3.257580101490020752e-01 1.106118321418762207e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 3.358590006828308105e-01 0.000000000000000000e+00 3.358590006828308105e-01 1.112801313400268555e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 3.459599912166595459e-01 0.000000000000000000e+00 3.459599912166595459e-01 1.119688272476196289e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 3.560610115528106689e-01 0.000000000000000000e+00 3.560610115528106689e-01 1.126779437065124512e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 3.661620020866394043e-01 0.000000000000000000e+00 3.661620020866394043e-01 1.134074568748474121e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 3.762629926204681396e-01 0.000000000000000000e+00 3.762629926204681396e-01 1.141573786735534668e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 3.863640129566192627e-01 0.000000000000000000e+00 3.863640129566192627e-01 1.149277091026306152e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 3.964650034904479980e-01 0.000000000000000000e+00 3.964650034904479980e-01 1.157184481620788574e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 4.065659940242767334e-01 0.000000000000000000e+00 4.065659940242767334e-01 1.165295958518981934e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 4.166670143604278564e-01 0.000000000000000000e+00 4.166670143604278564e-01 1.173611402511596680e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 4.267680048942565918e-01 0.000000000000000000e+00 4.267680048942565918e-01 1.182130932807922363e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 4.368689954280853271e-01 0.000000000000000000e+00 4.368689954280853271e-01 1.190854549407958984e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 4.469699859619140625e-01 0.000000000000000000e+00 4.469699859619140625e-01 1.199782133102416992e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 4.570710062980651855e-01 0.000000000000000000e+00 4.570710062980651855e-01 1.208913922309875488e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 4.671719968318939209e-01 0.000000000000000000e+00 4.671719968318939209e-01 1.218249678611755371e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 4.772729873657226562e-01 0.000000000000000000e+00 4.772729873657226562e-01 1.227789521217346191e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 4.873740077018737793e-01 0.000000000000000000e+00 4.873740077018737793e-01 1.237533450126647949e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 4.974749982357025146e-01 0.000000000000000000e+00 4.974749982357025146e-01 1.247481346130371094e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 5.075759887695312500e-01 0.000000000000000000e+00 5.075759887695312500e-01 1.257633328437805176e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 5.176770091056823730e-01 0.000000000000000000e+00 5.176770091056823730e-01 1.267989516258239746e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 5.277780294418334961e-01 0.000000000000000000e+00 5.277780294418334961e-01 1.278549671173095703e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 5.378789901733398438e-01 0.000000000000000000e+00 5.378789901733398438e-01 1.289313793182373047e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 5.479800105094909668e-01 0.000000000000000000e+00 5.479800105094909668e-01 1.300282120704650879e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 5.580809712409973145e-01 0.000000000000000000e+00 5.580809712409973145e-01 1.311454415321350098e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 5.681819915771484375e-01 0.000000000000000000e+00 5.681819915771484375e-01 1.322830796241760254e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 5.782830119132995605e-01 0.000000000000000000e+00 5.782830119132995605e-01 1.334411263465881348e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 5.883839726448059082e-01 0.000000000000000000e+00 5.883839726448059082e-01 1.346195697784423828e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 5.984849929809570312e-01 0.000000000000000000e+00 5.984849929809570312e-01 1.358184337615966797e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 6.085860133171081543e-01 0.000000000000000000e+00 6.085860133171081543e-01 1.370376944541931152e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 6.186869740486145020e-01 0.000000000000000000e+00 6.186869740486145020e-01 1.382773518562316895e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 6.287879943847656250e-01 0.000000000000000000e+00 6.287879943847656250e-01 1.395374298095703125e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 6.388890147209167480e-01 0.000000000000000000e+00 6.388890147209167480e-01 1.408179163932800293e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 6.489899754524230957e-01 0.000000000000000000e+00 6.489899754524230957e-01 1.421187996864318848e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 6.590909957885742188e-01 0.000000000000000000e+00 6.590909957885742188e-01 1.434400916099548340e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 6.691920161247253418e-01 0.000000000000000000e+00 6.691920161247253418e-01 1.447817921638488770e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 6.792929768562316895e-01 0.000000000000000000e+00 6.792929768562316895e-01 1.461438894271850586e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 6.893939971923828125e-01 0.000000000000000000e+00 6.893939971923828125e-01 1.475264072418212891e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 6.994950175285339355e-01 0.000000000000000000e+00 6.994950175285339355e-01 1.489293336868286133e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 7.095959782600402832e-01 0.000000000000000000e+00 7.095959782600402832e-01 1.503526449203491211e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 7.196969985961914062e-01 0.000000000000000000e+00 7.196969985961914062e-01 1.517963767051696777e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 7.297980189323425293e-01 0.000000000000000000e+00 7.297980189323425293e-01 1.532605171203613281e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 7.398989796638488770e-01 0.000000000000000000e+00 7.398989796638488770e-01 1.547450542449951172e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 7.500000000000000000e-01 0.000000000000000000e+00 7.500000000000000000e-01 1.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00


==> figures/calibration/C_test3.txt <==
5.625000000000000000e-01 -1.500000059604644775e-01 0.000000000000000000e+00 -1.500000059604644775e-01 1.302431941032409668e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.253414630889892578e+00
5.777535438537597656e-01 -1.458778232336044312e-01 0.000000000000000000e+00 -1.458778232336044312e-01 1.286287426948547363e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.241263389587402344e+00
5.932111144065856934e-01 -1.415923833847045898e-01 0.000000000000000000e+00 -1.415923833847045898e-01 1.270518302917480469e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.229304313659667969e+00
6.088727712631225586e-01 -1.371444910764694214e-01 0.000000000000000000e+00 -1.371444910764694214e-01 1.255100131034851074e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.217513680458068848e+00
6.247385144233703613e-01 -1.325325816869735718e-01 0.000000000000000000e+00 -1.325325816869735718e-01 1.240030407905578613e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.205889463424682617e+00
6.408082246780395508e-01 -1.277573853731155396e-01 0.000000000000000000e+00 -1.277573853731155396e-01 1.225306391716003418e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.194452404975891113e+00
6.570820808410644531e-01 -1.228189766407012939e-01 0.000000000000000000e+00 -1.228189766407012939e-01 1.210925936698913574e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.183178186416625977e+00
6.735600233078002930e-01 -1.177172958850860596e-01 0.000000000000000000e+00 -1.177172958850860596e-01 1.196908593177795410e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.172066092491149902e+00
6.902419328689575195e-01 -1.124531850218772888e-01 0.000000000000000000e+00 -1.124531850218772888e-01 1.183209300041198730e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.161135435104370117e+00
7.071279287338256836e-01 -1.070250049233436584e-01 0.000000000000000000e+00 -1.070250049233436584e-01 1.169824719429016113e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.150363683700561523e+00
7.242180705070495605e-01 -1.014335826039314270e-01 0.000000000000000000e+00 -1.014335826039314270e-01 1.156796813011169434e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.139748454093933105e+00
7.415121197700500488e-01 -9.567890316247940063e-02 0.000000000000000000e+00 -9.567890316247940063e-02 1.144079923629760742e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.129288792610168457e+00
7.590103745460510254e-01 -8.976097404956817627e-02 0.000000000000000000e+00 -8.976097404956817627e-02 1.131672620773315430e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.119004249572753906e+00
7.767126560211181641e-01 -8.368022739887237549e-02 0.000000000000000000e+00 -8.368022739887237549e-02 1.119594216346740723e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.108851075172424316e+00
7.946189045906066895e-01 -7.743597775697708130e-02 0.000000000000000000e+00 -7.743597775697708130e-02 1.107821226119995117e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.098848938941955566e+00
8.127292990684509277e-01 -7.102847099304199219e-02 0.000000000000000000e+00 -7.102847099304199219e-02 1.096352458000183105e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.088975787162780762e+00
8.310437798500061035e-01 -6.445772200822830200e-02 0.000000000000000000e+00 -6.445772200822830200e-02 1.085206389427185059e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.079271674156188965e+00
8.495622277259826660e-01 -5.772372707724571228e-02 0.000000000000000000e+00 -5.772372707724571228e-02 1.074339985847473145e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.069693803787231445e+00
8.682848215103149414e-01 -5.082647874951362610e-02 0.000000000000000000e+00 -5.082647874951362610e-02 1.063772320747375488e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.060261607170104980e+00
8.872114419937133789e-01 -4.376589134335517883e-02 0.000000000000000000e+00 -4.376589134335517883e-02 1.053501605987548828e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.050973415374755859e+00
9.063420891761779785e-01 -3.654214367270469666e-02 0.000000000000000000e+00 -3.654214367270469666e-02 1.043526411056518555e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.041808009147644043e+00
9.256768226623535156e-01 -2.915515191853046417e-02 0.000000000000000000e+00 -2.915515191853046417e-02 1.033844947814941406e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.032764077186584473e+00
9.452155828475952148e-01 -2.160491235554218292e-02 0.000000000000000000e+00 -2.160491235554218292e-02 1.024435400962829590e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.023860692977905273e+00
9.649584293365478516e-01 -1.389142312109470367e-02 0.000000000000000000e+00 -1.389142312109470367e-02 1.015296459197998047e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.015076279640197754e+00
9.849054217338562012e-01 -6.014694925397634506e-03 0.000000000000000000e+00 -6.014694925397634506e-03 1.006447076797485352e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.006410360336303711e+00
1.005066394805908203e+00 2.025311114266514778e-03 0.000000000000000000e+00 2.025311114266514778e-03 9.978771805763244629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.978731274604797363e-01
1.025419473648071289e+00 1.022857520729303360e-02 0.000000000000000000e+00 1.022857520729303360e-02 9.895719289779663086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.894519448280334473e-01
1.045976638793945312e+00 1.859507337212562561e-02 0.000000000000000000e+00 1.859507337212562561e-02 9.815317392349243164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.811477065086364746e-01
1.066737771034240723e+00 2.712480165064334869e-02 0.000000000000000000e+00 2.712480165064334869e-02 9.737576246261596680e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.729573726654052734e-01
1.087702989578247070e+00 3.581776097416877747e-02 0.000000000000000000e+00 3.581776097416877747e-02 9.662460088729858398e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.648798704147338867e-01
1.108872175216674805e+00 4.467395320534706116e-02 0.000000000000000000e+00 4.467395320534706116e-02 9.589920639991760254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.569104909896850586e-01
1.130245447158813477e+00 5.369348824024200439e-02 0.000000000000000000e+00 5.369348824024200439e-02 9.519963264465332031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.490500688552856445e-01
1.151822686195373535e+00 6.287615001201629639e-02 0.000000000000000000e+00 6.287615001201629639e-02 9.452521204948425293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.412958025932312012e-01
1.173604011535644531e+00 7.222203910350799561e-02 0.000000000000000000e+00 7.222203910350799561e-02 9.387619495391845703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.336448311805725098e-01
1.195589303970336914e+00 8.173116296529769897e-02 0.000000000000000000e+00 8.173116296529769897e-02 9.325171113014221191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.260963201522827148e-01
1.217800378799438477e+00 9.140433371067047119e-02 0.000000000000000000e+00 9.140433371067047119e-02 9.265205264091491699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.186474680900573730e-01
1.240193963050842285e+00 1.012400090694427490e-01 0.000000000000000000e+00 1.012400090694427490e-01 9.207670688629150391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.112954735755920410e-01
1.262791514396667480e+00 1.112389042973518372e-01 0.000000000000000000e+00 1.112389042973518372e-01 9.152559638023376465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.040415883064270020e-01
1.285593032836914062e+00 1.214013770222663879e-01 0.000000000000000000e+00 1.214013770222663879e-01 9.099824428558349609e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.968809843063354492e-01
1.308598637580871582e+00 1.317269802093505859e-01 0.000000000000000000e+00 1.317269802093505859e-01 9.049454927444458008e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.898149132728576660e-01
1.331808328628540039e+00 1.422146558761596680e-01 0.000000000000000000e+00 1.422146558761596680e-01 9.001439809799194336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.828406333923339844e-01
1.355221867561340332e+00 1.528667062520980835e-01 0.000000000000000000e+00 1.528667062520980835e-01 8.955737352371215820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.759537339210510254e-01
1.378839612007141113e+00 1.636820137500762939e-01 0.000000000000000000e+00 1.636820137500762939e-01 8.912356495857238770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.691572546958923340e-01
1.402661204338073730e+00 1.746605485677719116e-01 0.000000000000000000e+00 1.746605485677719116e-01 8.871232867240905762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.624446392059326172e-01
1.426686882972717285e+00 1.858022958040237427e-01 0.000000000000000000e+00 1.858022958040237427e-01 8.832393288612365723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.558192253112792969e-01
1.450940728187561035e+00 1.971077471971511841e-01 0.000000000000000000e+00 1.971077471971511841e-01 8.795791268348693848e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.492765426635742188e-01
1.475374698638916016e+00 2.085760682821273804e-01 0.000000000000000000e+00 2.085760682821273804e-01 8.761406540870666504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.428157567977905273e-01
1.500012636184692383e+00 2.202076166868209839e-01 0.000000000000000000e+00 2.202076166868209839e-01 8.729228973388671875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.364365100860595703e-01
1.524854660034179688e+00 2.320023924112319946e-01 0.000000000000000000e+00 2.320023924112319946e-01 8.699232339859008789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.301342129707336426e-01
1.549900650978088379e+00 2.439604103565216064e-01 0.000000000000000000e+00 2.439604103565216064e-01 8.671429157257080078e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.239120244979858398e-01
1.575150370597839355e+00 2.560803890228271484e-01 0.000000000000000000e+00 2.560803890228271484e-01 8.645752072334289551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.177639245986938477e-01
1.600604414939880371e+00 2.683648765087127686e-01 0.000000000000000000e+00 2.683648765087127686e-01 8.622221350669860840e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.116928935050964355e-01
1.626262426376342773e+00 2.808125913143157959e-01 0.000000000000000000e+00 2.808125913143157959e-01 8.600791096687316895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.056947588920593262e-01
1.652124524116516113e+00 2.934235632419586182e-01 0.000000000000000000e+00 2.934235632419586182e-01 8.581489920616149902e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.997689247131347656e-01
1.678190588951110840e+00 3.061977326869964600e-01 0.000000000000000000e+00 3.061977326869964600e-01 8.564258217811584473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.939148545265197754e-01
1.704486846923828125e+00 3.191362917423248291e-01 0.000000000000000000e+00 3.191362917423248291e-01 8.549085259437561035e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.881319522857666016e-01
1.730961203575134277e+00 3.322370350360870361e-01 0.000000000000000000e+00 3.322370350360870361e-01 8.535992503166198730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.824181318283081055e-01
1.757639646530151367e+00 3.455010056495666504e-01 0.000000000000000000e+00 3.455010056495666504e-01 8.524933457374572754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.767707705497741699e-01
1.784521937370300293e+00 3.589282333850860596e-01 0.000000000000000000e+00 3.589282333850860596e-01 8.515903353691101074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.711895704269409180e-01
1.811608433723449707e+00 3.725186586380004883e-01 0.000000000000000000e+00 3.725186586380004883e-01 8.508878946304321289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.656757831573486328e-01
1.838898777961730957e+00 3.862709999084472656e-01 0.000000000000000000e+00 3.862709999084472656e-01 8.503849506378173828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.602253556251525879e-01
1.866393208503723145e+00 4.001878798007965088e-01 0.000000000000000000e+00 4.001878798007965088e-01 8.500801920890808105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.548395395278930664e-01
1.894091725349426270e+00 4.142680466175079346e-01 0.000000000000000000e+00 4.142680466175079346e-01 8.499728441238403320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.495161890983581543e-01
1.921994209289550781e+00 4.285114109516143799e-01 0.000000000000000000e+00 4.285114109516143799e-01 8.500622510910034180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.442530393600463867e-01
1.950100660324096680e+00 4.429180026054382324e-01 0.000000000000000000e+00 4.429180026054382324e-01 8.503462672233581543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.390514612197875977e-01
1.978439092636108398e+00 4.574910998344421387e-01 0.000000000000000000e+00 4.574910998344421387e-01 8.508243560791015625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.339091300964355469e-01
2.006953716278076172e+00 4.722228348255157471e-01 0.000000000000000000e+00 4.722228348255157471e-01 8.514936566352844238e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.288241982460021973e-01
2.035672664642333984e+00 4.871192574501037598e-01 0.000000000000000000e+00 4.871192574501037598e-01 8.523534536361694336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.237977385520935059e-01
2.064595222473144531e+00 5.021788477897644043e-01 0.000000000000000000e+00 5.021788477897644043e-01 8.534042835235595703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.188292741775512695e-01
2.093722105026245117e+00 5.174017548561096191e-01 0.000000000000000000e+00 5.174017548561096191e-01 8.546441197395324707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.139151692390441895e-01
2.123053073883056641e+00 5.327878594398498535e-01 0.000000000000000000e+00 5.327878594398498535e-01 8.560724258422851562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.090566754341125488e-01
2.152587890625000000e+00 5.483357310295104980e-01 0.000000000000000000e+00 5.483357310295104980e-01 8.576848506927490234e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.042515873908996582e-01
2.182326555252075195e+00 5.640482902526855469e-01 0.000000000000000000e+00 5.640482902526855469e-01 8.594838976860046387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.995013952255249023e-01
2.212269544601440430e+00 5.799240469932556152e-01 0.000000000000000000e+00 5.799240469932556152e-01 8.614686131477355957e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.948022842407226562e-01
2.242416381835937500e+00 5.959631204605102539e-01 0.000000000000000000e+00 5.959631204605102539e-01 8.636370301246643066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.901555657386779785e-01
2.272797584533691406e+00 6.121694445610046387e-01 0.000000000000000000e+00 6.121694445610046387e-01 8.659869432449340820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.855591535568237305e-01
2.303352832794189453e+00 6.285335421562194824e-01 0.000000000000000000e+00 6.285335421562194824e-01 8.685190677642822266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.810128092765808105e-01
2.334111928939819336e+00 6.450623273849487305e-01 0.000000000000000000e+00 6.450623273849487305e-01 8.712327480316162109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.765161156654357910e-01
2.365074634552001953e+00 6.617543697357177734e-01 0.000000000000000000e+00 6.617543697357177734e-01 8.741254806518554688e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.720671057701110840e-01
2.396241903305053711e+00 6.786096096038818359e-01 0.000000000000000000e+00 6.786096096038818359e-01 8.771966099739074707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.676670908927917480e-01
2.427613258361816406e+00 6.956281661987304688e-01 0.000000000000000000e+00 6.956281661987304688e-01 8.804478049278259277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.633141636848449707e-01
2.459188461303710938e+00 7.128083705902099609e-01 0.000000000000000000e+00 7.128083705902099609e-01 8.838743567466735840e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.590079069137573242e-01
2.490967750549316406e+00 7.301533818244934082e-01 0.000000000000000000e+00 7.301533818244934082e-01 8.874777555465698242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.547480225563049316e-01
2.522950887680053711e+00 7.476615905761718750e-01 0.000000000000000000e+00 7.476615905761718750e-01 8.912568688392639160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.505325436592102051e-01
2.555138349533081055e+00 7.653329968452453613e-01 0.000000000000000000e+00 7.653329968452453613e-01 8.952113986015319824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.463612914085388184e-01
2.587561845779418945e+00 7.831726074218750000e-01 0.000000000000000000e+00 7.831726074218750000e-01 8.993411064147949219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.422339677810668945e-01
2.620157480239868164e+00 8.011690378189086914e-01 0.000000000000000000e+00 8.011690378189086914e-01 9.036414623260498047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.381501555442810059e-01
2.652956962585449219e+00 8.193302750587463379e-01 0.000000000000000000e+00 8.193302750587463379e-01 9.081157445907592773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.341096162796020508e-01
2.685960531234741211e+00 8.376547694206237793e-01 0.000000000000000000e+00 8.376547694206237793e-01 9.127610921859741211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.301105022430419922e-01
2.719168186187744141e+00 8.561424016952514648e-01 0.000000000000000000e+00 8.561424016952514648e-01 9.175789356231689453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.261524558067321777e-01
2.752579689025878906e+00 8.747934103012084961e-01 0.000000000000000000e+00 8.747934103012084961e-01 9.225672483444213867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.222354173660278320e-01
2.786195516586303711e+00 8.936076164245605469e-01 0.000000000000000000e+00 8.936076164245605469e-01 9.277244210243225098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.183589100837707520e-01
2.820015192031860352e+00 9.125833511352539062e-01 0.000000000000000000e+00 9.125833511352539062e-01 9.330505132675170898e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.145212054252624512e-01
2.854038476943969727e+00 9.317238926887512207e-01 0.000000000000000000e+00 9.317238926887512207e-01 9.385443925857543945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.107234954833984375e-01
2.888266086578369141e+00 9.510278105735778809e-01 0.000000000000000000e+00 9.510278105735778809e-01 9.442079067230224609e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.069641113281250000e-01
2.922732114791870117e+00 9.705006480216979980e-01 0.000000000000000000e+00 9.705006480216979980e-01 9.500376582145690918e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.032427549362182617e-01
2.957368135452270508e+00 9.901309609413146973e-01 0.000000000000000000e+00 9.901309609413146973e-01 9.560334086418151855e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.995591282844543457e-01
2.992208003997802734e+00 1.009922981262207031e+00 0.000000000000000000e+00 1.009922981262207031e+00 9.621953964233398438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.959114432334899902e-01
3.027251958847045898e+00 1.029879927635192871e+00 0.000000000000000000e+00 1.029879927635192871e+00 9.685225486755371094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.923010706901550293e-01
3.062500000000000000e+00 1.050000071525573730e+00 0.000000000000000000e+00 1.050000071525573730e+00 9.750151038169860840e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.887262821197509766e-01


==> figures/calibration/C_test3_inc.txt <==
5.625000000000000000e-01 -1.500000059604644775e-01 0.000000000000000000e+00 -1.500000059604644775e-01 1.392313003540039062e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.303227782249450684e+00
5.777535438537597656e-01 -1.458778232336044312e-01 0.000000000000000000e+00 -1.458778232336044312e-01 1.369310736656188965e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.288452029228210449e+00
5.932111144065856934e-01 -1.415923833847045898e-01 0.000000000000000000e+00 -1.415923833847045898e-01 1.347089529037475586e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.273918509483337402e+00
6.088727712631225586e-01 -1.371444910764694214e-01 0.000000000000000000e+00 -1.371444910764694214e-01 1.325616121292114258e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.259624481201171875e+00
6.247385144233703613e-01 -1.325325816869735718e-01 0.000000000000000000e+00 -1.325325816869735718e-01 1.304834842681884766e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.245567560195922852e+00
6.408082246780395508e-01 -1.277573853731155396e-01 0.000000000000000000e+00 -1.277573853731155396e-01 1.284736275672912598e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.231767177581787109e+00
6.570820808410644531e-01 -1.228189766407012939e-01 0.000000000000000000e+00 -1.228189766407012939e-01 1.265289902687072754e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.218175888061523438e+00
6.735600233078002930e-01 -1.177172958850860596e-01 0.000000000000000000e+00 -1.177172958850860596e-01 1.246509552001953125e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.204813599586486816e+00
6.902419328689575195e-01 -1.124531850218772888e-01 0.000000000000000000e+00 -1.124531850218772888e-01 1.228320717811584473e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.191655993461608887e+00
7.071279287338256836e-01 -1.070250049233436584e-01 0.000000000000000000e+00 -1.070250049233436584e-01 1.210738062858581543e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.178722858428955078e+00
7.242180705070495605e-01 -1.014335826039314270e-01 0.000000000000000000e+00 -1.014335826039314270e-01 1.193733215332031250e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.166011333465576172e+00
7.415121197700500488e-01 -9.567890316247940063e-02 0.000000000000000000e+00 -9.567890316247940063e-02 1.177298903465270996e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.153475999832153320e+00
7.590103745460510254e-01 -8.976097404956817627e-02 0.000000000000000000e+00 -8.976097404956817627e-02 1.161407709121704102e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.141157984733581543e+00
7.767126560211181641e-01 -8.368022739887237549e-02 0.000000000000000000e+00 -8.368022739887237549e-02 1.146032571792602539e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.129033684730529785e+00
7.946189045906066895e-01 -7.743597775697708130e-02 0.000000000000000000e+00 -7.743597775697708130e-02 1.131167292594909668e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.117100954055786133e+00
8.127292990684509277e-01 -7.102847099304199219e-02 0.000000000000000000e+00 -7.102847099304199219e-02 1.116786360740661621e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.105357885360717773e+00
8.310437798500061035e-01 -6.445772200822830200e-02 0.000000000000000000e+00 -6.445772200822830200e-02 1.102905273437500000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.093802332878112793e+00
8.495622277259826660e-01 -5.772372707724571228e-02 0.000000000000000000e+00 -5.772372707724571228e-02 1.089477777481079102e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.082411408424377441e+00
8.682848215103149414e-01 -5.082647874951362610e-02 0.000000000000000000e+00 -5.082647874951362610e-02 1.076519966125488281e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.071224927902221680e+00
8.872114419937133789e-01 -4.376589134335517883e-02 0.000000000000000000e+00 -4.376589134335517883e-02 1.064006805419921875e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.060179114341735840e+00
9.063420891761779785e-01 -3.654214367270469666e-02 0.000000000000000000e+00 -3.654214367270469666e-02 1.051913738250732422e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.049333810806274414e+00
9.256768226623535156e-01 -2.915515191853046417e-02 0.000000000000000000e+00 -2.915515191853046417e-02 1.040237307548522949e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.038646340370178223e+00
9.452155828475952148e-01 -2.160491235554218292e-02 0.000000000000000000e+00 -2.160491235554218292e-02 1.028953552246093750e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.028114914894104004e+00
9.649584293365478516e-01 -1.389142312109470367e-02 0.000000000000000000e+00 -1.389142312109470367e-02 1.018099308013916016e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.017758131027221680e+00
9.849054217338562012e-01 -6.014694925397634506e-03 0.000000000000000000e+00 -6.014694925397634506e-03 1.007611036300659180e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.007554173469543457e+00
1.005066394805908203e+00 2.025311114266514778e-03 0.000000000000000000e+00 2.025311114266514778e-03 9.975095987319946289e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.975014925003051758e-01
1.025419473648071289e+00 1.022857520729303360e-02 0.000000000000000000e+00 1.022857520729303360e-02 9.877762198448181152e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.876086711883544922e-01
1.045976638793945312e+00 1.859507337212562561e-02 0.000000000000000000e+00 1.859507337212562561e-02 9.784041047096252441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.778639078140258789e-01
1.066737771034240723e+00 2.712480165064334869e-02 0.000000000000000000e+00 2.712480165064334869e-02 9.693827033042907715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.682677984237670898e-01
1.087702989578247070e+00 3.581776097416877747e-02 0.000000000000000000e+00 3.581776097416877747e-02 9.607094526290893555e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.588170051574707031e-01
1.108872175216674805e+00 4.467395320534706116e-02 0.000000000000000000e+00 4.467395320534706116e-02 9.523702263832092285e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.495079517364501953e-01
1.130245447158813477e+00 5.369348824024200439e-02 0.000000000000000000e+00 5.369348824024200439e-02 9.443628191947937012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.403414130210876465e-01
1.151822686195373535e+00 6.287615001201629639e-02 0.000000000000000000e+00 6.287615001201629639e-02 9.366791248321533203e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.313117861747741699e-01
1.173604011535644531e+00 7.222203910350799561e-02 0.000000000000000000e+00 7.222203910350799561e-02 9.293113350868225098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.224180579185485840e-01
1.195589303970336914e+00 8.173116296529769897e-02 0.000000000000000000e+00 8.173116296529769897e-02 9.222555160522460938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.136568903923034668e-01
1.217800378799438477e+00 9.140433371067047119e-02 0.000000000000000000e+00 9.140433371067047119e-02 9.155022501945495605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.050268530845642090e-01
1.240193963050842285e+00 1.012400090694427490e-01 0.000000000000000000e+00 1.012400090694427490e-01 9.090477228164672852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.965249061584472656e-01
1.262791514396667480e+00 1.112389042973518372e-01 0.000000000000000000e+00 1.112389042973518372e-01 9.028863906860351562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.881516456604003906e-01
1.285593032836914062e+00 1.214013770222663879e-01 0.000000000000000000e+00 1.214013770222663879e-01 8.970128893852233887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.799002766609191895e-01
1.308598637580871582e+00 1.317269802093505859e-01 0.000000000000000000e+00 1.317269802093505859e-01 8.914238810539245605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.717713356018066406e-01
1.331808328628540039e+00 1.422146558761596680e-01 0.000000000000000000e+00 1.422146558761596680e-01 8.861100077629089355e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.637639284133911133e-01
1.355221867561340332e+00 1.528667062520980835e-01 0.000000000000000000e+00 1.528667062520980835e-01 8.810701370239257812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.558729290962219238e-01
1.378839612007141113e+00 1.636820137500762939e-01 0.000000000000000000e+00 1.636820137500762939e-01 8.762993216514587402e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.480973243713378906e-01
1.402661204338073730e+00 1.746605485677719116e-01 0.000000000000000000e+00 1.746605485677719116e-01 8.717923164367675781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.404378890991210938e-01
1.426686882972717285e+00 1.858022958040237427e-01 0.000000000000000000e+00 1.858022958040237427e-01 8.675460219383239746e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.328880071640014648e-01
1.450940728187561035e+00 1.971077471971511841e-01 0.000000000000000000e+00 1.971077471971511841e-01 8.635552525520324707e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.254503607749938965e-01
1.475374698638916016e+00 2.085760682821273804e-01 0.000000000000000000e+00 2.085760682821273804e-01 8.598177433013916016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.181184530258178711e-01
1.500012636184692383e+00 2.202076166868209839e-01 0.000000000000000000e+00 2.202076166868209839e-01 8.563283085823059082e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.108949065208435059e-01
1.524854660034179688e+00 2.320023924112319946e-01 0.000000000000000000e+00 2.320023924112319946e-01 8.530841469764709473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.037749528884887695e-01
1.549900650978088379e+00 2.439604103565216064e-01 0.000000000000000000e+00 2.439604103565216064e-01 8.500823378562927246e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.967561483383178711e-01
1.575150370597839355e+00 2.560803890228271484e-01 0.000000000000000000e+00 2.560803890228271484e-01 8.473180532455444336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.898409962654113770e-01
1.600604414939880371e+00 2.683648765087127686e-01 0.000000000000000000e+00 2.683648765087127686e-01 8.447909951210021973e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.830232977867126465e-01
1.626262426376342773e+00 2.808125913143157959e-01 0.000000000000000000e+00 2.808125913143157959e-01 8.424946665763854980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.763019204139709473e-01
1.652124524116516113e+00 2.934235632419586182e-01 0.000000000000000000e+00 2.934235632419586182e-01 8.404280543327331543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.696781158447265625e-01
1.678190588951110840e+00 3.061977326869964600e-01 0.000000000000000000e+00 3.061977326869964600e-01 8.385886549949645996e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.631472945213317871e-01
1.704486846923828125e+00 3.191362917423248291e-01 0.000000000000000000e+00 3.191362917423248291e-01 8.369731903076171875e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.567103505134582520e-01
1.730961203575134277e+00 3.322370350360870361e-01 0.000000000000000000e+00 3.322370350360870361e-01 8.355785012245178223e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.503631114959716797e-01
1.757639646530151367e+00 3.455010056495666504e-01 0.000000000000000000e+00 3.455010056495666504e-01 8.344034552574157715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.441046237945556641e-01
1.784521937370300293e+00 3.589282333850860596e-01 0.000000000000000000e+00 3.589282333850860596e-01 8.334454298019409180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.379342913627624512e-01
1.811608433723449707e+00 3.725186586380004883e-01 0.000000000000000000e+00 3.725186586380004883e-01 8.327021002769470215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.318494319915771484e-01
1.838898777961730957e+00 3.862709999084472656e-01 0.000000000000000000e+00 3.862709999084472656e-01 8.321685791015625000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.258494496345520020e-01
1.866393208503723145e+00 4.001878798007965088e-01 0.000000000000000000e+00 4.001878798007965088e-01 8.318471908569335938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.199335694313049316e-01
1.894091725349426270e+00 4.142680466175079346e-01 0.000000000000000000e+00 4.142680466175079346e-01 8.317317366600036621e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.140994071960449219e-01
1.921994209289550781e+00 4.285114109516143799e-01 0.000000000000000000e+00 4.285114109516143799e-01 8.318231105804443359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.083461284637451172e-01
1.950100660324096680e+00 4.429180026054382324e-01 0.000000000000000000e+00 4.429180026054382324e-01 8.321190476417541504e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.026697397232055664e-01
1.978439092636108398e+00 4.574910998344421387e-01 0.000000000000000000e+00 4.574910998344421387e-01 8.326157331466674805e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.970731019973754883e-01
2.006953716278076172e+00 4.722228348255157471e-01 0.000000000000000000e+00 4.722228348255157471e-01 8.333134651184082031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.915519237518310547e-01
2.035672664642333984e+00 4.871192574501037598e-01 0.000000000000000000e+00 4.871192574501037598e-01 8.342096805572509766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.861057877540588379e-01
2.064595222473144531e+00 5.021788477897644043e-01 0.000000000000000000e+00 5.021788477897644043e-01 8.353016376495361328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.807323098182678223e-01
2.093722105026245117e+00 5.174017548561096191e-01 0.000000000000000000e+00 5.174017548561096191e-01 8.365905880928039551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.754325032234191895e-01
2.123053073883056641e+00 5.327878594398498535e-01 0.000000000000000000e+00 5.327878594398498535e-01 8.380707502365112305e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.702042222023010254e-01
2.152587890625000000e+00 5.483357310295104980e-01 0.000000000000000000e+00 5.483357310295104980e-01 8.397446274757385254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.650451421737670898e-01
2.182326555252075195e+00 5.640482902526855469e-01 0.000000000000000000e+00 5.640482902526855469e-01 8.416078090667724609e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.599547863006591797e-01
2.212269544601440430e+00 5.799240469932556152e-01 0.000000000000000000e+00 5.799240469932556152e-01 8.436629772186279297e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.549325585365295410e-01
2.242416381835937500e+00 5.959631204605102539e-01 0.000000000000000000e+00 5.959631204605102539e-01 8.459043502807617188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.499761939048767090e-01
2.272797584533691406e+00 6.121694445610046387e-01 0.000000000000000000e+00 6.121694445610046387e-01 8.483316898345947266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.450852751731872559e-01
2.303352832794189453e+00 6.285335421562194824e-01 0.000000000000000000e+00 6.285335421562194824e-01 8.509436845779418945e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.402592658996582031e-01
2.334111928939819336e+00 6.450623273849487305e-01 0.000000000000000000e+00 6.450623273849487305e-01 8.537417650222778320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.354959607124328613e-01
2.365074634552001953e+00 6.617543697357177734e-01 0.000000000000000000e+00 6.617543697357177734e-01 8.567212820053100586e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.307933330535888672e-01
2.396241903305053711e+00 6.786096096038818359e-01 0.000000000000000000e+00 6.786096096038818359e-01 8.598819971084594727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.261540651321411133e-01
2.427613258361816406e+00 6.956281661987304688e-01 0.000000000000000000e+00 6.956281661987304688e-01 8.632251024246215820e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.215729713439941406e-01
2.459188461303710938e+00 7.128083705902099609e-01 0.000000000000000000e+00 7.128083705902099609e-01 8.667446374893188477e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.170510649681091309e-01
2.490967750549316406e+00 7.301533818244934082e-01 0.000000000000000000e+00 7.301533818244934082e-01 8.704452514648437500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.125879287719726562e-01
2.522950887680053711e+00 7.476615905761718750e-01 0.000000000000000000e+00 7.476615905761718750e-01 8.743224143981933594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.081816554069519043e-01
2.555138349533081055e+00 7.653329968452453613e-01 0.000000000000000000e+00 7.653329968452453613e-01 8.783758878707885742e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.038315296173095703e-01
2.587561845779418945e+00 7.831726074218750000e-01 0.000000000000000000e+00 7.831726074218750000e-01 8.826054930686950684e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.995358228683471680e-01
2.620157480239868164e+00 8.011690378189086914e-01 0.000000000000000000e+00 8.011690378189086914e-01 8.870081901550292969e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.952939987182617188e-01
2.652956962585449219e+00 8.193302750587463379e-01 0.000000000000000000e+00 8.193302750587463379e-01 8.915840387344360352e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.911056995391845703e-01
2.685960531234741211e+00 8.376547694206237793e-01 0.000000000000000000e+00 8.376547694206237793e-01 8.963335156440734863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.869704484939575195e-01
2.719168186187744141e+00 8.561424016952514648e-01 0.000000000000000000e+00 8.561424016952514648e-01 9.012546539306640625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.828864574432373047e-01
2.752579689025878906e+00 8.747934103012084961e-01 0.000000000000000000e+00 8.747934103012084961e-01 9.063472747802734375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.788531899452209473e-01
2.786195516586303711e+00 8.936076164245605469e-01 0.000000000000000000e+00 8.936076164245605469e-01 9.116095900535583496e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.748687386512756348e-01
2.820015192031860352e+00 9.125833511352539062e-01 0.000000000000000000e+00 9.125833511352539062e-01 9.170401692390441895e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.709344148635864258e-01
2.854038476943969727e+00 9.317238926887512207e-01 0.000000000000000000e+00 9.317238926887512207e-01 9.226409196853637695e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.670481920242309570e-01
2.888266086578369141e+00 9.510278105735778809e-01 0.000000000000000000e+00 9.510278105735778809e-01 9.284090399742126465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.632097721099853516e-01
2.922732114791870117e+00 9.705006480216979980e-01 0.000000000000000000e+00 9.705006480216979980e-01 9.343444108963012695e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.594171881675720215e-01
2.957368135452270508e+00 9.901309609413146973e-01 0.000000000000000000e+00 9.901309609413146973e-01 9.404464960098266602e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.556703209877014160e-01
2.992208003997802734e+00 1.009922981262207031e+00 0.000000000000000000e+00 1.009922981262207031e+00 9.467126727104187012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.519688129425048828e-01
3.027251958847045898e+00 1.029879927635192871e+00 0.000000000000000000e+00 1.029879927635192871e+00 9.531448483467102051e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.483121275901794434e-01
3.062500000000000000e+00 1.050000071525573730e+00 0.000000000000000000e+00 1.050000071525573730e+00 9.597418308258056641e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.446985960006713867e-01


==> figures/calibration/S_1ax.txt <==
-2.576160192489624023e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.402759552001953125e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.238010406494140625e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.081409454345703125e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.932454824447631836e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.790707111358642578e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.655749082565307617e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.527183294296264648e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.404656887054443359e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.287820696830749512e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.176367044448852539e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.069984078407287598e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.684060811996459961e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.713703751564025879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.786315083503723145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.899608373641967773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.051462292671203613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.239840745925903320e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.462867379188537598e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.718759715557098389e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.005861341953277588e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.322587221860885620e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.667458862066268921e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.039087995886802673e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.361734539270401001e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.425344031304121017e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.981977820396423340e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.231918483972549438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.744740307331085205e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.237638235092163086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.711547017097473145e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.167335987091064453e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.605844080448150635e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.027858674526214600e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.434110820293426514e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.825271666049957275e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.202085375785827637e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.565149188041687012e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.915067791938781738e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.252408623695373535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.577710509300231934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.891490817070007324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.194228172302246094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.486397624015808105e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.768435478210449219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.040695786476135254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.303709030151367188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.557746410369873047e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.803336024284362793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.040604233741760254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.269990921020507812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.491760134696960449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.706255197525024414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.913797974586486816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.011463284492492676e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030883312225341797e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.049693822860717773e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.067908287048339844e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.085540413856506348e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.102625608444213867e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.119168758392333984e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.135203838348388672e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.150741815567016602e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.165808320045471191e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.180413365364074707e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.194565534591674805e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.208298325538635254e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.221619486808776855e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.234544634819030762e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.247081875801086426e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.259253144264221191e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.271072983741760254e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.282541513442993164e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.293679475784301758e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.304493546485900879e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.314994931221008301e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.325200200080871582e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.335113763809204102e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.344747543334960938e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.354113101959228516e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.363216400146484375e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.372068285942077637e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.380667686462402344e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.389038085937500000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.397171258926391602e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.405081510543823242e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.412778258323669434e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.420269131660461426e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.427563786506652832e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.434653878211975098e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.441561341285705566e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.448283195495605469e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.454823255538940430e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.461196303367614746e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.467399120330810547e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.473432421684265137e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.479322075843811035e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.485056281089782715e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.490637421607971191e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.496080040931701660e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> figures/calibration/S_2ax.txt <==
-4.604587078094482422e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.604587078094482422e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.303243637084960938e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.303243637084960938e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.014233112335205078e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.014233112335205078e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.737240552902221680e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.737240552902221680e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.471945762634277344e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.471945762634277344e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.218006372451782227e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.218006372451782227e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.975070714950561523e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.975070714950561523e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.742781639099121094e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.742781639099121094e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.520763397216796875e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.520763397216796875e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.308656692504882812e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.308656692504882812e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.106085777282714844e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.106085777282714844e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.912680506706237793e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.912680506706237793e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.728075385093688965e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.728075385093688965e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.551923036575317383e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.551923036575317383e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.383846282958984375e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.383846282958984375e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.223518252372741699e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.223518252372741699e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.070574641227722168e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.070574641227722168e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.247003793716430664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.247003793716430664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.855654358863830566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.855654358863830566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.528597474098205566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.528597474098205566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.262789130210876465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.262789130210876465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.055311381816864014e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.055311381816864014e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.903339564800262451e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.903339564800262451e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.804172396659851074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.804172396659851074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.551903277635574341e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.551903277635574341e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.460884116590023041e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.460884116590023041e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.202058047056198120e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.202058047056198120e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.115015834569931030e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.115015834569931030e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.987142205238342285e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.987142205238342285e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.820525109767913818e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.820525109767913818e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.617152810096740723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.617152810096740723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.378937721252441406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.378937721252441406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.107665896415710449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.107665896415710449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.805073022842407227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.805073022842407227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.472778558731079102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.472778558731079102e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.112285137176513672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.112285137176513672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.725181221961975098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.725181221961975098e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.312831759452819824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.312831759452819824e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.876525998115539551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.876525998115539551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.041759133338928223e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.041759133338928223e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.093714237213134766e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.093714237213134766e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.143634080886840820e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.143634080886840820e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.191638827323913574e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.191638827323913574e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.237811803817749023e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.237811803817749023e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.282249450683593750e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.282249450683593750e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.325050950050354004e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.325050950050354004e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.366311311721801758e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.366311311721801758e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.406107425689697266e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.406107425689697266e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.444507479667663574e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.444507479667663574e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.481593608856201172e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.481593608856201172e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.517437696456909180e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.517437696456909180e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.552100658416748047e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.552100658416748047e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.585642099380493164e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.585642099380493164e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.618127465248107910e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.618127465248107910e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.649612188339233398e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.649612188339233398e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.680129647254943848e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.680129647254943848e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.709765434265136719e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.709765434265136719e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.738549828529357910e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.738549828529357910e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.766525030136108398e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.766525030136108398e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.793745756149291992e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.793745756149291992e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.820236563682556152e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.820236563682556152e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.846042871475219727e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.846042871475219727e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.871201634407043457e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.871201634407043457e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.895748615264892578e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.895748615264892578e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.919711351394653320e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.919711351394653320e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.943117022514343262e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.943117022514343262e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.966004848480224609e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.966004848480224609e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.988407492637634277e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.988407492637634277e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.010342121124267578e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.010342121124267578e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.031839132308959961e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.031839132308959961e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.052914381027221680e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.052914381027221680e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.073597669601440430e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.073597669601440430e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.093903064727783203e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.093903064727783203e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.113858699798583984e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.113858699798583984e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.133478403091430664e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.133478403091430664e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.152767896652221680e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.152767896652221680e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.171775341033935547e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.171775341033935547e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.190498828887939453e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.190498828887939453e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.208956718444824219e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.208956718444824219e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.227167367935180664e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.227167367935180664e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.245135307312011719e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.245135307312011719e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.262884616851806641e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.262884616851806641e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.280419349670410156e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.280419349670410156e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.297762632369995117e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.297762632369995117e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.314911842346191406e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.314911842346191406e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.331874608993530273e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.331874608993530273e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.348683118820190430e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.348683118820190430e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.365338802337646484e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.365338802337646484e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.381850004196166992e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.381850004196166992e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.398225545883178711e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.398225545883178711e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.414474248886108398e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.414474248886108398e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.430598020553588867e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.430598020553588867e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.446611404418945312e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.446611404418945312e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.462522506713867188e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.462522506713867188e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.478337764739990234e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.478337764739990234e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.494045495986938477e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.494045495986938477e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.509687900543212891e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.509687900543212891e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.525245904922485352e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.525245904922485352e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.540737867355346680e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.540737867355346680e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.556159973144531250e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.556159973144531250e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> figures/calibration/S_shear.txt <==
-1.246462538838386536e-01 -4.987450242042541504e-01 0.000000000000000000e+00 -4.987450242042541504e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.082250081002712250e-02
-1.147742196917533875e-01 -4.785934090614318848e-01 0.000000000000000000e+00 -4.785940051078796387e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.917700096964836121e-02
-1.053090542554855347e-01 -4.584428369998931885e-01 0.000000000000000000e+00 -4.584420025348663330e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.759940013289451599e-02
-9.625121951103210449e-02 -4.382912218570709229e-01 0.000000000000000000e+00 -4.382910132408142090e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.608970202505588531e-02
-8.760046958923339844e-02 -4.181396663188934326e-01 0.000000000000000000e+00 -4.181400239467620850e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.464780140668153763e-02
-7.935661822557449341e-02 -3.979880213737487793e-01 0.000000000000000000e+00 -3.979880213737487793e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.327370014041662216e-02
-7.152006030082702637e-02 -3.778374493122100830e-01 0.000000000000000000e+00 -3.778370320796966553e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.196750067174434662e-02
-6.409060209989547729e-02 -3.576858341693878174e-01 0.000000000000000000e+00 -3.576860129833221436e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.072920113801956177e-02
-5.706805735826492310e-02 -3.375342488288879395e-01 0.000000000000000000e+00 -3.375340104103088379e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.558690711855888367e-03
-5.045278370380401611e-02 -3.173836469650268555e-01 0.000000000000000000e+00 -3.173830211162567139e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.456050418317317963e-03
-4.424459859728813171e-02 -2.972320616245269775e-01 0.000000000000000000e+00 -2.972320020198822021e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.421280257403850555e-03
-3.844350576400756836e-02 -2.770804762840270996e-01 0.000000000000000000e+00 -2.770810127258300781e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.454350426793098450e-03
-3.304937481880187988e-02 -2.569288611412048340e-01 0.000000000000000000e+00 -2.569290101528167725e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.555280484259128571e-03
-2.806247025728225708e-02 -2.367782592773437500e-01 0.000000000000000000e+00 -2.367780059576034546e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.724070429801940918e-03
-2.348265983164310455e-02 -2.166266739368438721e-01 0.000000000000000000e+00 -2.166270017623901367e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.960710018873214722e-03
-1.930980198085308075e-02 -1.964750736951828003e-01 0.000000000000000000e+00 -1.964750140905380249e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.265199949964880943e-03
-1.554418634623289108e-02 -1.763244867324829102e-01 0.000000000000000000e+00 -1.763240098953247070e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.637550234794616699e-03
-1.218566019088029861e-02 -1.561728715896606445e-01 0.000000000000000000e+00 -1.561730057001113892e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.077750163152813911e-03
-9.234156459569931030e-03 -1.360212862491607666e-01 0.000000000000000000e+00 -1.360210031270980835e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.585809979587793350e-03
-6.689822766929864883e-03 -1.158696860074996948e-01 0.000000000000000000e+00 -1.158700063824653625e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.161720138043165207e-03
-4.552564118057489395e-03 -9.571878612041473389e-02 0.000000000000000000e+00 -9.571870416402816772e-02 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.054810459725558758e-04
-2.822402399033308029e-03 -7.556739449501037598e-02 0.000000000000000000e+00 -7.556740194559097290e-02 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.171010270714759827e-04
-1.499337493441998959e-03 -5.541609227657318115e-02 0.000000000000000000e+00 -5.541610345244407654e-02 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.965739986393600702e-04
-5.833688192069530487e-04 -3.526479378342628479e-02 0.000000000000000000e+00 -3.526480123400688171e-02 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.439020124962553382e-04
-7.449624536093324423e-05 -1.511349808424711227e-02 0.000000000000000000e+00 -1.511349994689226151e-02 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.908400271437130868e-05
2.727822175074834377e-05 5.037829279899597168e-03 0.000000000000000000e+00 5.037830211222171783e-03 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.212040221318602562e-05
-2.780451322905719280e-04 2.518909610807895660e-02 0.000000000000000000e+00 2.518910169601440430e-02 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.301120735472068191e-05
-9.904671460390090942e-04 4.534049332141876221e-02 0.000000000000000000e+00 4.534050077199935913e-02 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.117560215992853045e-04
-2.109984634444117546e-03 6.549179553985595703e-02 0.000000000000000000e+00 6.549180299043655396e-02 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.983560018241405487e-04
-3.636598121374845505e-03 8.564309030771255493e-02 0.000000000000000000e+00 8.564309775829315186e-02 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.528090452775359154e-04
-5.570288281887769699e-03 1.057948768138885498e-01 0.000000000000000000e+00 1.057940050959587097e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.751170873641967773e-04
-7.911134511232376099e-03 1.259454786777496338e-01 0.000000000000000000e+00 1.259460002183914185e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.365280128084123135e-03
-1.065901946276426315e-02 1.460970789194107056e-01 0.000000000000000000e+00 1.460970044136047363e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.823300146497786045e-03
-1.381399482488632202e-02 1.662486642599105835e-01 0.000000000000000000e+00 1.662480086088180542e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.349170157685875893e-03
-1.737615279853343964e-02 1.863992661237716675e-01 0.000000000000000000e+00 1.863999962806701660e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.942890161648392677e-03
-2.134525589644908905e-02 2.065508663654327393e-01 0.000000000000000000e+00 2.065510004758834839e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.604470286518335342e-03
-2.572150900959968567e-02 2.267024666070938110e-01 0.000000000000000000e+00 2.267020046710968018e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.333900287747383118e-03
-3.050497546792030334e-02 2.468540519475936890e-01 0.000000000000000000e+00 2.468540221452713013e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.131190177053213120e-03
-3.569541871547698975e-02 2.670046687126159668e-01 0.000000000000000000e+00 2.670050263404846191e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.996339954435825348e-03
-4.129295051097869873e-02 2.871562540531158447e-01 0.000000000000000000e+00 2.871560156345367432e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.929330062121152878e-03
-4.729772731661796570e-02 3.073078393936157227e-01 0.000000000000000000e+00 3.073080182075500488e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.930180057883262634e-03
-5.370945483446121216e-02 3.274584412574768066e-01 0.000000000000000000e+00 3.274590373039245605e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.998890407383441925e-03
-6.052826344966888428e-02 3.476100564002990723e-01 0.000000000000000000e+00 3.476099967956542969e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.013540010899305344e-02
-6.775416433811187744e-02 3.677616715431213379e-01 0.000000000000000000e+00 3.677610158920288086e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.133990101516246796e-02
-7.538735866546630859e-02 3.879132270812988281e-01 0.000000000000000000e+00 3.879130184650421143e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.261210069060325623e-02
-8.342745155096054077e-02 4.080638289451599121e-01 0.000000000000000000e+00 4.080640077590942383e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.395230088382959366e-02
-9.187463670969009399e-02 4.282154440879821777e-01 0.000000000000000000e+00 4.282150268554687500e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.536020077764987946e-02
-1.007291451096534729e-01 4.483670294284820557e-01 0.000000000000000000e+00 4.483670294284820557e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.683610118925571442e-02
-1.099905148148536682e-01 4.685176312923431396e-01 0.000000000000000000e+00 4.685180187225341797e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.837970130145549774e-02
-1.196589916944503784e-01 4.886692166328430176e-01 0.000000000000000000e+00 4.886690378189086914e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.999130100011825562e-02
-1.297353059053421021e-01 5.088208317756652832e-01 0.000000000000000000e+00 5.088210105895996094e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.167070098221302032e-02
-1.402180045843124390e-01 5.289723873138427734e-01 0.000000000000000000e+00 5.289720296859741211e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.341790124773979187e-02
-1.511077582836151123e-01 5.491229891777038574e-01 0.000000000000000000e+00 5.491229891777038574e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.523300051689147949e-02
-1.624049246311187744e-01 5.692746639251708984e-01 0.000000000000000000e+00 5.692750811576843262e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.711600065231323242e-02
-1.741088777780532837e-01 5.894262194633483887e-01 0.000000000000000000e+00 5.894260406494140625e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.906680107116699219e-02
-1.862199306488037109e-01 6.095768213272094727e-01 0.000000000000000000e+00 6.095770597457885742e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.108550235629081726e-02
-1.987383812665939331e-01 6.297284364700317383e-01 0.000000000000000000e+00 6.297290325164794922e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.317200392484664917e-02
-2.116636335849761963e-01 6.498799920082092285e-01 0.000000000000000000e+00 6.498800516128540039e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.532640263438224792e-02
-2.249959558248519897e-01 6.700316071510314941e-01 0.000000000000000000e+00 6.700310111045837402e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.754860162734985352e-02
-2.387353777885437012e-01 6.901822090148925781e-01 0.000000000000000000e+00 6.901820302009582520e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.983870148658752441e-02
-2.528822422027587891e-01 7.103338241577148438e-01 0.000000000000000000e+00 7.103340029716491699e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.219660535454750061e-02
-2.674358487129211426e-01 7.304853796958923340e-01 0.000000000000000000e+00 7.304850220680236816e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.462239891290664673e-02
-2.823965549468994141e-01 7.506359815597534180e-01 0.000000000000000000e+00 7.506360411643981934e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.711600393056869507e-02
-2.977647781372070312e-01 7.707875967025756836e-01 0.000000000000000000e+00 7.707880735397338867e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.967750236392021179e-02
-3.135396838188171387e-01 7.909392118453979492e-01 0.000000000000000000e+00 7.909390926361083984e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.230690166354179382e-02
-3.297216296195983887e-01 8.110907673835754395e-01 0.000000000000000000e+00 8.110900521278381348e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.500410497188568115e-02
-3.463111519813537598e-01 8.312413692474365234e-01 0.000000000000000000e+00 8.312420248985290527e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.776920169591903687e-02
-3.633073270320892334e-01 8.513929843902587891e-01 0.000000000000000000e+00 8.513930439949035645e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.060210242867469788e-02
-3.807105720043182373e-01 8.715445995330810547e-01 0.000000000000000000e+00 8.715440630912780762e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.350290030241012573e-02
-3.985213637351989746e-01 8.916952013969421387e-01 0.000000000000000000e+00 8.916960358619689941e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.647150218486785889e-02
-4.167388677597045898e-01 9.118467569351196289e-01 0.000000000000000000e+00 9.118470549583435059e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.950800865888595581e-02
-4.353633821010589600e-01 9.319983720779418945e-01 0.000000000000000000e+00 9.319980144500732422e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.261230051517486572e-02
-4.543955028057098389e-01 9.521499872207641602e-01 0.000000000000000000e+00 9.521500468254089355e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.578450441360473633e-02
-4.738342761993408203e-01 9.723005890846252441e-01 0.000000000000000000e+00 9.723010659217834473e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.902450114488601685e-02
-4.936800897121429443e-01 9.924521446228027344e-01 0.000000000000000000e+00 9.924520850181579590e-01 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.233240246772766113e-02
-5.139315128326416016e-01 1.012599825859069824e+00 0.000000000000000000e+00 1.012600064277648926e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.570820093154907227e-02
-5.345909595489501953e-01 1.032759308815002441e+00 0.000000000000000000e+00 1.032750010490417480e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.915180712938308716e-02
-5.556628108024597168e-01 1.052909016609191895e+00 0.000000000000000000e+00 1.052910089492797852e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.266320616006851196e-02
-5.771365165710449219e-01 1.073058605194091797e+00 0.000000000000000000e+00 1.073060154914855957e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.624260663986206055e-02
-5.990172028541564941e-01 1.093208074569702148e+00 0.000000000000000000e+00 1.093209981918334961e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.988970309495925903e-02
-6.213050484657287598e-01 1.113357782363891602e+00 0.000000000000000000e+00 1.113360047340393066e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.036050096154212952e-01
-6.440000534057617188e-01 1.133507370948791504e+00 0.000000000000000000e+00 1.133510112762451172e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.073880046606063843e-01
-6.671020388603210449e-01 1.153666853904724121e+00 0.000000000000000000e+00 1.153660058975219727e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.112380027770996094e-01
-6.906110644340515137e-01 1.173816561698913574e+00 0.000000000000000000e+00 1.173810124397277832e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.151570007205009460e-01
-7.145332098007202148e-01 1.193966031074523926e+00 0.000000000000000000e+00 1.193970084190368652e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.191430017352104187e-01
-7.388564944267272949e-01 1.214115738868713379e+00 0.000000000000000000e+00 1.214120030403137207e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.231980025768280029e-01
-7.635868191719055176e-01 1.234265327453613281e+00 0.000000000000000000e+00 1.234270095825195312e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.273200064897537231e-01
-7.887243628501892090e-01 1.254414796829223633e+00 0.000000000000000000e+00 1.254420161247253418e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.315100044012069702e-01
-8.142687678337097168e-01 1.274574518203735352e+00 0.000000000000000000e+00 1.274569988250732422e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.357680112123489380e-01
-8.402203321456909180e-01 1.294724106788635254e+00 0.000000000000000000e+00 1.294720053672790527e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.400930136442184448e-01
-8.665789961814880371e-01 1.314873695373535156e+00 0.000000000000000000e+00 1.314869999885559082e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.444870084524154663e-01
-8.933447599411010742e-01 1.335023283958435059e+00 0.000000000000000000e+00 1.335020065307617188e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.489479988813400269e-01
-9.205243587493896484e-01 1.355172872543334961e+00 0.000000000000000000e+00 1.355180144309997559e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.534780114889144897e-01
-9.481042027473449707e-01 1.375322461128234863e+00 0.000000000000000000e+00 1.375329971313476562e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.580750048160552979e-01
-9.760913252830505371e-01 1.395482063293457031e+00 0.000000000000000000e+00 1.395480036735534668e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.627400070428848267e-01
-1.004485368728637695e+00 1.415631771087646484e+00 0.000000000000000000e+00 1.415630102157592773e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.674730181694030762e-01
-1.033286571502685547e+00 1.435781359672546387e+00 0.000000000000000000e+00 1.435780048370361328e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.722730100154876709e-01
-1.062494874000549316e+00 1.455930829048156738e+00 0.000000000000000000e+00 1.455930113792419434e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.771420091390609741e-01
-1.092110037803649902e+00 1.476080536842346191e+00 0.000000000000000000e+00 1.476080060005187988e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.820780187845230103e-01
-1.122139930725097656e+00 1.496230006217956543e+00 0.000000000000000000e+00 1.496240019798278809e+00 4.000000262749381363e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.870820075273513794e-01


==> figures/calibration/S_test3.txt <==
-2.735180854797363281e+00 -5.544773936271667480e-01 0.000000000000000000e+00 -5.544776916503906250e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.545033693313598633e+00 -5.239830017089843750e-01 0.000000000000000000e+00 -5.239848494529724121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.364908695220947266e+00 -4.943872392177581787e-01 0.000000000000000000e+00 -4.943880140781402588e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.194176673889160156e+00 -4.656537175178527832e-01 0.000000000000000000e+00 -4.656547605991363525e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.032290220260620117e+00 -4.377482533454895020e-01 0.000000000000000000e+00 -4.377483129501342773e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.878709197044372559e+00 -4.106357991695404053e-01 0.000000000000000000e+00 -4.106366038322448730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.732944726943969727e+00 -3.842866122722625732e-01 0.000000000000000000e+00 -3.842872381210327148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.594533681869506836e+00 -3.586688041687011719e-01 0.000000000000000000e+00 -3.586664497852325439e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.463075518608093262e+00 -3.337546586990356445e-01 0.000000000000000000e+00 -3.337524235248565674e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.338139057159423828e+00 -3.095162510871887207e-01 0.000000000000000000e+00 -3.095170855522155762e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.219375133514404297e+00 -2.859296798706054688e-01 0.000000000000000000e+00 -2.859288156032562256e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.106415867805480957e+00 -2.629695832729339600e-01 0.000000000000000000e+00 -2.629687190055847168e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.989522695541381836e-01 -2.406119257211685181e-01 0.000000000000000000e+00 -2.406120151281356812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.966726660728454590e-01 -2.188359946012496948e-01 0.000000000000000000e+00 -2.188349366188049316e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.992951273918151855e-01 -1.976186186075210571e-01 0.000000000000000000e+00 -1.976185739040374756e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.065504789352416992e-01 -1.769410520792007446e-01 0.000000000000000000e+00 -1.769409030675888062e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.181886792182922363e-01 -1.567831188440322876e-01 0.000000000000000000e+00 -1.567827463150024414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.339749455451965332e-01 -1.371266990900039673e-01 0.000000000000000000e+00 -1.371270269155502319e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.536883234977722168e-01 -1.179543659090995789e-01 0.000000000000000000e+00 -1.179552450776100159e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.771233260631561279e-01 -9.924993664026260376e-02 0.000000000000000000e+00 -9.925001859664916992e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.040849566459655762e-01 -8.099620789289474487e-02 0.000000000000000000e+00 -8.099646866321563721e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.343899458646774292e-01 -6.317844241857528687e-02 0.000000000000000000e+00 -6.317830085754394531e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.678663790225982666e-01 -4.578183591365814209e-02 0.000000000000000000e+00 -4.578170180320739746e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.043528169393539429e-01 -2.879226393997669220e-02 0.000000000000000000e+00 -2.879238314926624298e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.369706660509109497e-02 -1.219640020281076431e-02 0.000000000000000000e+00 -1.219637226313352585e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.424484234303236008e-02 4.018743056803941727e-03 0.000000000000000000e+00 4.018766339868307114e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.960779428482055664e-02 1.986540108919143677e-02 0.000000000000000000e+00 1.986547000706195831e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.225193068385124207e-01 3.535547107458114624e-02 0.000000000000000000e+00 3.535560145974159241e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.731008291244506836e-01 5.050037428736686707e-02 0.000000000000000000e+00 5.050048977136611938e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.214645296335220337e-01 6.531099975109100342e-02 0.000000000000000000e+00 6.531102210283279419e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.677185237407684326e-01 7.979772984981536865e-02 0.000000000000000000e+00 7.979766279458999634e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.119646906852722168e-01 9.397053718566894531e-02 0.000000000000000000e+00 9.397042542695999146e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.542969822883605957e-01 1.078389585018157959e-01 0.000000000000000000e+00 1.078390628099441528e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.948065638542175293e-01 1.214126795530319214e-01 0.000000000000000000e+00 1.214130818843841553e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.335800409317016602e-01 1.347008794546127319e-01 0.000000000000000000e+00 1.347006559371948242e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.706938564777374268e-01 1.477092057466506958e-01 0.000000000000000000e+00 1.477097272872924805e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.062332749366760254e-01 1.604504287242889404e-01 0.000000000000000000e+00 1.604512035846710205e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.402660965919494629e-01 1.729297041893005371e-01 0.000000000000000000e+00 1.729306280612945557e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.728613734245300293e-01 1.851557642221450806e-01 0.000000000000000000e+00 1.851562708616256714e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.040845513343811035e-01 1.971353590488433838e-01 0.000000000000000000e+00 1.971352249383926392e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.339988112449645996e-01 2.088749259710311890e-01 0.000000000000000000e+00 2.088746726512908936e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.626608371734619141e-01 2.203824371099472046e-01 0.000000000000000000e+00 2.203826010227203369e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.901277303695678711e-01 2.316638976335525513e-01 0.000000000000000000e+00 2.316631227731704712e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.164523601531982422e-01 2.427259236574172974e-01 0.000000000000000000e+00 2.427248507738113403e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.416840791702270508e-01 2.535740435123443604e-01 0.000000000000000000e+00 2.535731494426727295e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.658653855323791504e-01 2.642123699188232422e-01 0.000000000000000000e+00 2.642134726047515869e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.890567779541015625e-01 2.746503055095672607e-01 0.000000000000000000e+00 2.746512293815612793e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.112895488739013672e-01 2.848924398422241211e-01 0.000000000000000000e+00 2.848926484584808350e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.326082825660705566e-01 2.949427068233489990e-01 0.000000000000000000e+00 2.949436604976654053e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.530463576316833496e-01 3.048066198825836182e-01 0.000000000000000000e+00 3.048070371150970459e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.726518750190734863e-01 3.144895136356353760e-01 0.000000000000000000e+00 3.144896030426025391e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.914546370506286621e-01 3.239963650703430176e-01 0.000000000000000000e+00 3.239956796169281006e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.094843864440917969e-01 3.333307504653930664e-01 0.000000000000000000e+00 3.333307504653930664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.267778396606445312e-01 3.424981832504272461e-01 0.000000000000000000e+00 3.424969017505645752e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.433618187904357910e-01 3.515018224716186523e-01 0.000000000000000000e+00 3.515003025531768799e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.592633843421936035e-01 3.603434860706329346e-01 0.000000000000000000e+00 3.603450059890747070e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.745218753814697266e-01 3.690338432788848877e-01 0.000000000000000000e+00 3.690347373485565186e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.891628623008728027e-01 3.775721490383148193e-01 0.000000000000000000e+00 3.775723576545715332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.003201365470886230e+00 3.859633803367614746e-01 0.000000000000000000e+00 3.859634399414062500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.016668558120727539e+00 3.942108154296875000e-01 0.000000000000000000e+00 3.942105472087860107e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.029578685760498047e+00 4.023184478282928467e-01 0.000000000000000000e+00 4.023181498050689697e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.041967749595642090e+00 4.102887213230133057e-01 0.000000000000000000e+00 4.102882146835327148e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.053848862648010254e+00 4.181259572505950928e-01 0.000000000000000000e+00 4.181252717971801758e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.065235137939453125e+00 4.258323907852172852e-01 0.000000000000000000e+00 4.258318245410919189e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.076159834861755371e+00 4.334123432636260986e-01 0.000000000000000000e+00 4.334111213684082031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.086627244949340820e+00 4.408646821975708008e-01 0.000000000000000000e+00 4.408657550811767578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.096670508384704590e+00 4.481989741325378418e-01 0.000000000000000000e+00 4.482001364231109619e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.106292486190795898e+00 4.554146528244018555e-01 0.000000000000000000e+00 4.554152786731719971e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.115524291992187500e+00 4.625143706798553467e-01 0.000000000000000000e+00 4.625147581100463867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.124368548393249512e+00 4.695018231868743896e-01 0.000000000000000000e+00 4.695020616054534912e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.132841348648071289e+00 4.763786196708679199e-01 0.000000000000000000e+00 4.763778448104858398e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.140958786010742188e+00 4.831471741199493408e-01 0.000000000000000000e+00 4.831463098526000977e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.148741841316223145e+00 4.898109734058380127e-01 0.000000000000000000e+00 4.898100793361663818e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.156192302703857422e+00 4.963714480400085449e-01 0.000000000000000000e+00 4.963700473308563232e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.163324952125549316e+00 5.028307437896728516e-01 0.000000000000000000e+00 5.028286576271057129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.170145392417907715e+00 5.091882944107055664e-01 0.000000000000000000e+00 5.091900825500488281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.176683545112609863e+00 5.154532194137573242e-01 0.000000000000000000e+00 5.154545307159423828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.182938098907470703e+00 5.216228365898132324e-01 0.000000000000000000e+00 5.216237306594848633e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.188921451568603516e+00 5.277011990547180176e-01 0.000000000000000000e+00 5.277016758918762207e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.194646596908569336e+00 5.336890816688537598e-01 0.000000000000000000e+00 5.336897373199462891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.200113654136657715e+00 5.395885109901428223e-01 0.000000000000000000e+00 5.395881533622741699e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.205346941947937012e+00 5.454017519950866699e-01 0.000000000000000000e+00 5.454007387161254883e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.210338711738586426e+00 5.511303544044494629e-01 0.000000000000000000e+00 5.511288046836853027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.215113639831542969e+00 5.567761063575744629e-01 0.000000000000000000e+00 5.567749142646789551e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.219664335250854492e+00 5.623404979705810547e-01 0.000000000000000000e+00 5.623388886451721191e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.224000096321105957e+00 5.678221583366394043e-01 0.000000000000000000e+00 5.678235888481140137e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.228147625923156738e+00 5.732295513153076172e-01 0.000000000000000000e+00 5.732303857803344727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.232096552848815918e+00 5.785607695579528809e-01 0.000000000000000000e+00 5.785613059997558594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.235857129096984863e+00 5.838171243667602539e-01 0.000000000000000000e+00 5.838186144828796387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.239440798759460449e+00 5.890011787414550781e-01 0.000000000000000000e+00 5.890004634857177734e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.242850661277770996e+00 5.941130518913269043e-01 0.000000000000000000e+00 5.941116809844970703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.246090054512023926e+00 5.991528630256652832e-01 0.000000000000000000e+00 5.991532802581787109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.249169230461120605e+00 6.041303277015686035e-01 0.000000000000000000e+00 6.041260361671447754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.252090930938720703e+00 6.090305447578430176e-01 0.000000000000000000e+00 6.090320348739624023e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.254865169525146484e+00 6.138724684715270996e-01 0.000000000000000000e+00 6.138699650764465332e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.257487058639526367e+00 6.186418533325195312e-01 0.000000000000000000e+00 6.186444163322448730e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.259974479675292969e+00 6.233528852462768555e-01 0.000000000000000000e+00 6.233556866645812988e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.262323856353759766e+00 6.280032396316528320e-01 0.000000000000000000e+00 6.280034780502319336e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.264548063278198242e+00 6.325938701629638672e-01 0.000000000000000000e+00 6.325913071632385254e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.266645073890686035e+00 6.371200084686279297e-01 0.000000000000000000e+00 6.371188163757324219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> figures/calibration/S_test3_inc.txt <==
-1.340713262557983398e+00 -2.423546910285949707e-01 0.000000000000000000e+00 -2.423539608716964722e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.234951734542846680e+00 -2.275907993316650391e-01 0.000000000000000000e+00 -2.275909036397933960e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.136206150054931641e+00 -2.133998572826385498e-01 0.000000000000000000e+00 -2.134006470441818237e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.043951749801635742e+00 -1.997570097446441650e-01 0.000000000000000000e+00 -1.997556984424591064e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.577118754386901855e-01 -1.866349428892135620e-01 0.000000000000000000e+00 -1.866344660520553589e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.770480751991271973e-01 -1.740101724863052368e-01 0.000000000000000000e+00 -1.740101873874664307e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.015552759170532227e-01 -1.618616282939910889e-01 0.000000000000000000e+00 -1.618616729974746704e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.308683991432189941e-01 -1.501656621694564819e-01 0.000000000000000000e+00 -1.501652747392654419e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.646460890769958496e-01 -1.389033496379852295e-01 0.000000000000000000e+00 -1.389036476612091064e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.025753021240234375e-01 -1.280554831027984619e-01 0.000000000000000000e+00 -1.280552595853805542e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.443700551986694336e-01 -1.176026165485382080e-01 0.000000000000000000e+00 -1.176030784845352173e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.897623658180236816e-01 -1.075296998023986816e-01 0.000000000000000000e+00 -1.075296774506568909e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.385100901126861572e-01 -9.781901538372039795e-02 0.000000000000000000e+00 -9.781870245933532715e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.903865814208984375e-01 -8.845540881156921387e-02 0.000000000000000000e+00 -8.845504373311996460e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.451835811138153076e-01 -7.942414283752441406e-02 0.000000000000000000e+00 -7.942397892475128174e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.027073740959167480e-01 -7.071141153573989868e-02 0.000000000000000000e+00 -7.071159034967422485e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.627787590026855469e-01 -6.230386346578598022e-02 0.000000000000000000e+00 -6.230395287275314331e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.252325564622879028e-01 -5.418897792696952820e-02 0.000000000000000000e+00 -5.418917536735534668e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.899163126945495605e-01 -4.635475948452949524e-02 0.000000000000000000e+00 -4.635476320981979370e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.566858142614364624e-01 -3.878974914550781250e-02 0.000000000000000000e+00 -3.878957033157348633e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.254095882177352905e-01 -3.148305788636207581e-02 0.000000000000000000e+00 -3.148296102881431580e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.596488624811172485e-02 -2.442447468638420105e-02 0.000000000000000000e+00 -2.442435920238494873e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.823750585317611694e-02 -1.760390400886535645e-02 0.000000000000000000e+00 -1.760395616292953491e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.212110117077827454e-02 -1.101216301321983337e-02 0.000000000000000000e+00 -1.101208385080099106e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.751672849059104919e-02 -4.640033002942800522e-03 0.000000000000000000e+00 -4.640040919184684753e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.667807999998331070e-03 1.520882244221866131e-03 0.000000000000000000e+00 1.520888181403279305e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.751840092241764069e-02 7.478822488337755203e-03 0.000000000000000000e+00 7.478844374418258667e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.811528325080871582e-02 1.324161794036626816e-02 0.000000000000000000e+00 1.324167754501104355e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.753330677747726440e-02 1.881674677133560181e-02 0.000000000000000000e+00 1.881679147481918335e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.584190160036087036e-02 2.421140298247337341e-02 0.000000000000000000e+00 2.421137876808643341e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.031075641512870789e-01 2.943230606615543365e-02 0.000000000000000000e+00 2.943233400583267212e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.193892359733581543e-01 3.448609262704849243e-02 0.000000000000000000e+00 3.448607400059700012e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.347464621067047119e-01 3.937897458672523499e-02 0.000000000000000000e+00 3.937893360853195190e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.492304950952529907e-01 4.411693662405014038e-02 0.000000000000000000e+00 4.411687701940536499e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.628923565149307251e-01 4.870572313666343689e-02 0.000000000000000000e+00 4.870549216866493225e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.757767349481582642e-01 5.315032228827476501e-02 0.000000000000000000e+00 5.315051227807998657e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.879320442676544189e-01 5.745690315961837769e-02 0.000000000000000000e+00 5.745709687471389771e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.993959993124008179e-01 6.163001060485839844e-02 0.000000000000000000e+00 6.163012608885765076e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.102088183164596558e-01 6.567452847957611084e-02 0.000000000000000000e+00 6.567464768886566162e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.204057872295379639e-01 6.959509104490280151e-02 0.000000000000000000e+00 6.959516555070877075e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.300217151641845703e-01 7.339616119861602783e-02 0.000000000000000000e+00 7.339613139629364014e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.390882521867752075e-01 7.708188891410827637e-02 0.000000000000000000e+00 7.708180695772171021e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.476350665092468262e-01 8.065642416477203369e-02 0.000000000000000000e+00 8.065633475780487061e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.556916773319244385e-01 8.412373811006546021e-02 0.000000000000000000e+00 8.412347733974456787e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.632830739021301270e-01 8.748702704906463623e-02 0.000000000000000000e+00 8.748710155487060547e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.704336941242218018e-01 9.075008332729339600e-02 0.000000000000000000e+00 9.075087308883666992e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.771700918674468994e-01 9.391759335994720459e-02 0.000000000000000000e+00 9.391808509826660156e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.835125625133514404e-01 9.699204564094543457e-02 0.000000000000000000e+00 9.699221700429916382e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.894825637340545654e-01 9.997651726007461548e-02 0.000000000000000000e+00 9.997633844614028931e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.951001226902008057e-01 1.028732061386108398e-01 0.000000000000000000e+00 1.028735786676406860e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.003837764263153076e-01 1.056866347789764404e-01 0.000000000000000000e+00 1.056870594620704651e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.053495883941650391e-01 1.084195598959922791e-01 0.000000000000000000e+00 1.084192171692848206e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.100157082080841064e-01 1.110731288790702820e-01 0.000000000000000000e+00 1.110732033848762512e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.143970668315887451e-01 1.136515438556671143e-01 0.000000000000000000e+00 1.136516481637954712e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.185085356235504150e-01 1.161565557122230530e-01 0.000000000000000000e+00 1.161560416221618652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.223621547222137451e-01 1.185904890298843384e-01 0.000000000000000000e+00 1.185910776257514954e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.259744942188262939e-01 1.209560185670852661e-01 0.000000000000000000e+00 1.209558770060539246e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.293572366237640381e-01 1.232553496956825256e-01 0.000000000000000000e+00 1.232562735676765442e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.325214385986328125e-01 1.254914551973342896e-01 0.000000000000000000e+00 1.254914253950119019e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.354783058166503906e-01 1.276650130748748779e-01 0.000000000000000000e+00 1.276650726795196533e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.382385075092315674e-01 1.297789216041564941e-01 0.000000000000000000e+00 1.297789216041564941e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.408121466636657715e-01 1.318344771862030029e-01 0.000000000000000000e+00 1.318342834711074829e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.432083427906036377e-01 1.338337212800979614e-01 0.000000000000000000e+00 1.338330656290054321e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.454355001449584961e-01 1.357785910367965698e-01 0.000000000000000000e+00 1.357789784669876099e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.475028872489929199e-01 1.376709789037704468e-01 0.000000000000000000e+00 1.376702785491943359e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.494160771369934082e-01 1.395117342472076416e-01 0.000000000000000000e+00 1.395123600959777832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.511873483657836914e-01 1.413039118051528931e-01 0.000000000000000000e+00 1.413043886423110962e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.528208732604980469e-01 1.430475860834121704e-01 0.000000000000000000e+00 1.430483758449554443e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.543249666690826416e-01 1.447458714246749878e-01 0.000000000000000000e+00 1.447462141513824463e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.557050824165344238e-01 1.463983505964279175e-01 0.000000000000000000e+00 1.463982760906219482e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.569676578044891357e-01 1.480079889297485352e-01 0.000000000000000000e+00 1.480080932378768921e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.581183552742004395e-01 1.495750397443771362e-01 0.000000000000000000e+00 1.495747119188308716e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.591623008251190186e-01 1.511017084121704102e-01 0.000000000000000000e+00 1.511017233133316040e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.601063787937164307e-01 1.525881290435791016e-01 0.000000000000000000e+00 1.525870412588119507e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.609534502029418945e-01 1.540358066558837891e-01 0.000000000000000000e+00 1.540355086326599121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.617069423198699951e-01 1.554458141326904297e-01 0.000000000000000000e+00 1.554466784000396729e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.623767197132110596e-01 1.568202823400497437e-01 0.000000000000000000e+00 1.568212807178497314e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.629641532897949219e-01 1.581595540046691895e-01 0.000000000000000000e+00 1.581600457429885864e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.634728491306304932e-01 1.594650000333786011e-01 0.000000000000000000e+00 1.594654172658920288e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.639064729213714600e-01 1.607378721237182617e-01 0.000000000000000000e+00 1.607381850481033325e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.642705678939819336e-01 1.619775593280792236e-01 0.000000000000000000e+00 1.619777679443359375e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.645667731761932373e-01 1.631866395473480225e-01 0.000000000000000000e+00 1.631868332624435425e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.647984564304351807e-01 1.643656492233276367e-01 0.000000000000000000e+00 1.643657982349395752e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.649699985980987549e-01 1.655151844024658203e-01 0.000000000000000000e+00 1.655147820711135864e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.650841712951660156e-01 1.666358262300491333e-01 0.000000000000000000e+00 1.666358560323715210e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.651403486728668213e-01 1.677282750606536865e-01 0.000000000000000000e+00 1.677287220954895020e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.651472926139831543e-01 1.687945276498794556e-01 0.000000000000000000e+00 1.687945425510406494e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.651049137115478516e-01 1.698346734046936035e-01 0.000000000000000000e+00 1.698344498872756958e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.650148212909698486e-01 1.708497852087020874e-01 0.000000000000000000e+00 1.708491891622543335e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.648803532123565674e-01 1.718397289514541626e-01 0.000000000000000000e+00 1.718399226665496826e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.647032380104064941e-01 1.728055924177169800e-01 0.000000000000000000e+00 1.728051751852035522e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.644857406616210938e-01 1.737483590841293335e-01 0.000000000000000000e+00 1.737486720085144043e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.642307221889495850e-01 1.746684610843658447e-01 0.000000000000000000e+00 1.746688783168792725e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.639386594295501709e-01 1.755669564008712769e-01 0.000000000000000000e+00 1.755668073892593384e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.636129200458526611e-01 1.764435321092605591e-01 0.000000000000000000e+00 1.764424741268157959e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.632515966892242432e-01 1.772982031106948853e-01 0.000000000000000000e+00 1.772981733083724976e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.628616034984588623e-01 1.781333982944488525e-01 0.000000000000000000e+00 1.781337410211563110e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.624429404735565186e-01 1.789495944976806641e-01 0.000000000000000000e+00 1.789491027593612671e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.619952499866485596e-01 1.797459572553634644e-01 0.000000000000000000e+00 1.797467023134231567e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.615221977233886719e-01 1.805240213871002197e-01 0.000000000000000000e+00 1.805237531661987305e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> figures/calibration/S_test3_m.txt <==
-2.745292186737060547e+00 -5.539408922195434570e-01 0.000000000000000000e+00 -5.539408922195434570e-01 -5.204332992434501648e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.434265360236167908e-03
-2.554567575454711914e+00 -5.234348773956298828e-01 0.000000000000000000e+00 -5.234348773956298828e-01 -5.076575558632612228e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.270651075989007950e-03
-2.373701572418212891e+00 -4.938053190708160400e-01 0.000000000000000000e+00 -4.938052892684936523e-01 -4.837721120566129684e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.003856960684061050e-03
-2.202360868453979492e+00 -4.650573134422302246e-01 0.000000000000000000e+00 -4.650571644306182861e-01 -4.647932015359401703e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.795448854565620422e-03
-2.039962053298950195e+00 -4.371467828750610352e-01 0.000000000000000000e+00 -4.371467530727386475e-01 -4.501563496887683868e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.644057713449001312e-03
-1.885820508003234863e+00 -4.100266993045806885e-01 0.000000000000000000e+00 -4.100267291069030762e-01 -4.317073617130517960e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.429854918271303177e-03
-1.739568471908569336e+00 -3.836771547794342041e-01 0.000000000000000000e+00 -3.836771547794342041e-01 -4.155634436756372452e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.253221675753593445e-03
-1.600589513778686523e+00 -3.580453395843505859e-01 0.000000000000000000e+00 -3.580453097820281982e-01 -3.891537664458155632e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.022415727376937866e-03
-1.468581676483154297e+00 -3.331313729286193848e-01 0.000000000000000000e+00 -3.331314027309417725e-01 -3.657320281490683556e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.768522758036851883e-03
-1.343253731727600098e+00 -3.089113235473632812e-01 0.000000000000000000e+00 -3.089113831520080566e-01 -3.521420760080218315e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.593467408791184425e-03
-1.223951220512390137e+00 -2.853240966796875000e-01 0.000000000000000000e+00 -2.853240966796875000e-01 -3.237716155126690865e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.323859302327036858e-03
-1.110571503639221191e+00 -2.623783648014068604e-01 0.000000000000000000e+00 -2.623783648014068604e-01 -3.023833036422729492e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.108886303380131721e-03
-1.002636671066284180e+00 -2.400371432304382324e-01 0.000000000000000000e+00 -2.400371730327606201e-01 -2.781931310892105103e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.812436316162347794e-03
-8.999479413032531738e-01 -2.182820886373519897e-01 0.000000000000000000e+00 -2.182820886373519897e-01 -2.541443798691034317e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.575428457930684090e-03
-8.022078871726989746e-01 -1.970932781696319580e-01 0.000000000000000000e+00 -1.970932930707931519e-01 -2.330185845494270325e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.353425137698650360e-03
-7.092363834381103516e-01 -1.764554530382156372e-01 0.000000000000000000e+00 -1.764554530382156372e-01 -2.213523257523775101e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.250076271593570709e-03
-6.204121708869934082e-01 -1.563228666782379150e-01 0.000000000000000000e+00 -1.563228666782379150e-01 -1.873078290373086929e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.910160179249942303e-03
-5.359582304954528809e-01 -1.367109268903732300e-01 0.000000000000000000e+00 -1.367109268903732300e-01 -1.726319082081317902e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.754012890160083771e-03
-4.553926587104797363e-01 -1.175828054547309875e-01 0.000000000000000000e+00 -1.175827905535697937e-01 -1.534991897642612457e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.542430371046066284e-03
-3.784989416599273682e-01 -9.892196953296661377e-02 0.000000000000000000e+00 -9.892196208238601685e-02 -1.283134915865957737e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.260885968804359436e-03
-3.051743209362030029e-01 -8.071685582399368286e-02 0.000000000000000000e+00 -8.071684092283248901e-02 -1.043421099893748760e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.020825468003749847e-03
-2.352194190025329590e-01 -6.295109540224075317e-02 0.000000000000000000e+00 -6.295108795166015625e-02 -8.003939874470233917e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.087125606834888458e-04
-1.684440672397613525e-01 -4.561066627502441406e-02 0.000000000000000000e+00 -4.561066627502441406e-02 -5.731112323701381683e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.670254467986524105e-04
-1.047805324196815491e-01 -2.868209406733512878e-02 0.000000000000000000e+00 -2.868208661675453186e-02 -4.514600150287151337e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.244307056069374084e-04
-4.394294321537017822e-02 -1.214823778718709946e-02 0.000000000000000000e+00 -1.214823871850967407e-02 -2.669147215783596039e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.545169554650783539e-04
1.431555487215518951e-02 4.002133384346961975e-03 0.000000000000000000e+00 4.002131987363100052e-03 5.396595224738121033e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.491962656378746033e-05
6.984646618366241455e-02 1.978075504302978516e-02 0.000000000000000000e+00 1.978075504302978516e-02 2.490999468136578798e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.465746365487575531e-04
1.229051575064659119e-01 3.520074114203453064e-02 0.000000000000000000e+00 3.520073741674423218e-02 4.253434017300605774e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.249149933457374573e-04
1.736282110214233398e-01 5.027337372303009033e-02 0.000000000000000000e+00 5.027337744832038879e-02 6.052041426301002502e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.033480167388916016e-04
2.221312373876571655e-01 6.500943005084991455e-02 0.000000000000000000e+00 6.500945985317230225e-02 7.897019968368113041e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.871976704336702824e-04
2.684997618198394775e-01 7.942054420709609985e-02 0.000000000000000000e+00 7.942054420709609985e-02 9.502796456217765808e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.450335055589675903e-04
3.128640949726104736e-01 9.351560473442077637e-02 0.000000000000000000e+00 9.351561218500137329e-02 1.125610433518886566e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.117436215281486511e-03
3.552978336811065674e-01 1.073056310415267944e-01 0.000000000000000000e+00 1.073056384921073914e-01 1.279960386455059052e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.272983849048614502e-03
3.959146142005920410e-01 1.207980737090110779e-01 0.000000000000000000e+00 1.207980737090110779e-01 1.452505588531494141e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.438876730389893055e-03
4.347731471061706543e-01 1.340047866106033325e-01 0.000000000000000000e+00 1.340047866106033325e-01 1.595068722963333130e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.582738943397998810e-03
4.720858931541442871e-01 1.469226032495498657e-01 0.000000000000000000e+00 1.469226032495498657e-01 1.854996196925640106e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.839457079768180847e-03
5.076931118965148926e-01 1.595797836780548096e-01 0.000000000000000000e+00 1.595797985792160034e-01 1.989707350730895996e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.968372613191604614e-03
5.417993664741516113e-01 1.719734519720077515e-01 0.000000000000000000e+00 1.719734519720077515e-01 2.137424424290657043e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.111054025590419769e-03
5.744501948356628418e-01 1.841151118278503418e-01 0.000000000000000000e+00 1.841151118278503418e-01 2.259524539113044739e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.227921737357974052e-03
6.057285666465759277e-01 1.960091441869735718e-01 0.000000000000000000e+00 1.960091441869735718e-01 2.382269129157066345e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.349064685404300690e-03
6.357008814811706543e-01 2.076603174209594727e-01 0.000000000000000000e+00 2.076603174209594727e-01 2.514731138944625854e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.479240298271179199e-03
6.643987894058227539e-01 2.190836071968078613e-01 0.000000000000000000e+00 2.190835922956466675e-01 2.612533979117870331e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.571684308350086212e-03
6.919189691543579102e-01 2.302766293287277222e-01 0.000000000000000000e+00 2.302766293287277222e-01 2.741015516221523285e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.696514129638671875e-03
7.182668447494506836e-01 2.412553876638412476e-01 0.000000000000000000e+00 2.412554025650024414e-01 2.819566987454891205e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.770731225609779358e-03
7.435373663902282715e-01 2.520163059234619141e-01 0.000000000000000000e+00 2.520163059234619141e-01 2.928341738879680634e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.875440521165728569e-03
7.678467631340026855e-01 2.625511288642883301e-01 0.000000000000000000e+00 2.625511288642883301e-01 3.140722401440143585e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.082115901634097099e-03
7.910577654838562012e-01 2.729040682315826416e-01 0.000000000000000000e+00 2.729040682315826416e-01 3.223560051992535591e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.162386128678917885e-03
8.133140802383422852e-01 2.830600142478942871e-01 0.000000000000000000e+00 2.830599844455718994e-01 3.307454986497759819e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.243990475311875343e-03
8.346384167671203613e-01 2.930287122726440430e-01 0.000000000000000000e+00 2.930287122726440430e-01 3.362880088388919830e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.292606212198734283e-03
8.551068902015686035e-01 3.028050661087036133e-01 0.000000000000000000e+00 3.028050661087036133e-01 3.456597216427326202e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.380735171958804131e-03
8.747147917747497559e-01 3.124057948589324951e-01 0.000000000000000000e+00 3.124057948589324951e-01 3.504568710923194885e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.420997178182005882e-03
8.935273289680480957e-01 3.218291997909545898e-01 0.000000000000000000e+00 3.218291997909545898e-01 3.567451843991875648e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.479792037978768349e-03
9.115562438964843750e-01 3.310857415199279785e-01 0.000000000000000000e+00 3.310857713222503662e-01 3.598402254283428192e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.509312868118286133e-03
9.288560152053833008e-01 3.401714265346527100e-01 0.000000000000000000e+00 3.401714265346527100e-01 3.651364706456661224e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.551064291968941689e-03
9.454414248466491699e-01 3.490978479385375977e-01 0.000000000000000000e+00 3.490978479385375977e-01 3.681989619508385658e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.576964838430285454e-03
9.614199399948120117e-01 3.578413128852844238e-01 0.000000000000000000e+00 3.578413128852844238e-01 3.818946890532970428e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.714734921231865883e-03
9.766847491264343262e-01 3.664508759975433350e-01 0.000000000000000000e+00 3.664509057998657227e-01 3.864366561174392700e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.754532663151621819e-03
9.913131594657897949e-01 3.749148249626159668e-01 0.000000000000000000e+00 3.749148845672607422e-01 3.881637938320636749e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.763581626117229462e-03
1.005339860916137695e+00 3.832341432571411133e-01 0.000000000000000000e+00 3.832342624664306641e-01 3.885975107550621033e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.757565282285213470e-03
1.018796563148498535e+00 3.914093971252441406e-01 0.000000000000000000e+00 3.914094567298889160e-01 3.894604975357651711e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.762820037081837654e-03
1.031696438789367676e+00 3.994468450546264648e-01 0.000000000000000000e+00 3.994468152523040771e-01 3.887423081323504448e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.748696297407150269e-03
1.044066429138183594e+00 4.073510766029357910e-01 0.000000000000000000e+00 4.073511064052581787e-01 3.872505621984601021e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.730945289134979248e-03
1.055928468704223633e+00 4.151230156421661377e-01 0.000000000000000000e+00 4.151229262351989746e-01 3.855621442198753357e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.711019642651081085e-03
1.067299485206604004e+00 4.227672517299652100e-01 0.000000000000000000e+00 4.227672219276428223e-01 3.827668726444244385e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.675020299851894379e-03
1.078205466270446777e+00 4.302843511104583740e-01 0.000000000000000000e+00 4.302843809127807617e-01 3.803402418270707130e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.644420765340328217e-03
1.088721156120300293e+00 4.376494288444519043e-01 0.000000000000000000e+00 4.376493990421295166e-01 3.889715066179633141e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.724186681210994720e-03
1.098736166954040527e+00 4.449263513088226318e-01 0.000000000000000000e+00 4.449263513088226318e-01 3.839900949969887733e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.662834642454981804e-03
1.108331084251403809e+00 4.520912170410156250e-01 0.000000000000000000e+00 4.520912170410156250e-01 3.773643635213375092e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.591063199564814568e-03
1.117536425590515137e+00 4.591358602046966553e-01 0.000000000000000000e+00 4.591358602046966553e-01 3.728738985955715179e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.541871905326843262e-03
1.126348376274108887e+00 4.660743772983551025e-01 0.000000000000000000e+00 4.660742878913879395e-01 3.659704700112342834e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.463078988716006279e-03
1.134799242019653320e+00 4.728992879390716553e-01 0.000000000000000000e+00 4.728992581367492676e-01 3.606280079111456871e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.399687819182872772e-03
1.142879486083984375e+00 4.796277582645416260e-01 0.000000000000000000e+00 4.796277284622192383e-01 3.505839034914970398e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.290523542091250420e-03
1.150624394416809082e+00 4.862498641014099121e-01 0.000000000000000000e+00 4.862499237060546875e-01 3.418002277612686157e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.200935199856758118e-03
1.158040404319763184e+00 4.927703440189361572e-01 0.000000000000000000e+00 4.927703738212585449e-01 3.328525694087147713e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.099452704191207886e-03
1.165140390396118164e+00 4.991914331912994385e-01 0.000000000000000000e+00 4.991914331912994385e-01 3.235951066017150879e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.998017705976963043e-03
1.171979904174804688e+00 5.054892301559448242e-01 0.000000000000000000e+00 5.054889321327209473e-01 3.228463931009173393e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.983864396810531616e-03
1.178477883338928223e+00 5.117212533950805664e-01 0.000000000000000000e+00 5.117211341857910156e-01 3.115239553153514862e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.858504652976989746e-03
1.184693813323974609e+00 5.178620815277099609e-01 0.000000000000000000e+00 5.178620815277099609e-01 3.000254742801189423e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.731188200414180756e-03
1.190625071525573730e+00 5.239228606224060059e-01 0.000000000000000000e+00 5.239226222038269043e-01 2.845874056220054626e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.563320798799395561e-03
1.196298360824584961e+00 5.298935770988464355e-01 0.000000000000000000e+00 5.298935770988464355e-01 2.693927846848964691e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.403436461463570595e-03
1.201727151870727539e+00 5.357720851898193359e-01 0.000000000000000000e+00 5.357720851898193359e-01 2.560783177614212036e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.254970371723175049e-03
1.206906080245971680e+00 5.415713787078857422e-01 0.000000000000000000e+00 5.415712594985961914e-01 2.402992220595479012e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.085494808852672577e-03
1.211851239204406738e+00 5.472900867462158203e-01 0.000000000000000000e+00 5.472900867462158203e-01 2.238539978861808777e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.912993378937244415e-03
1.216565847396850586e+00 5.529325604438781738e-01 0.000000000000000000e+00 5.529325604438781738e-01 2.057476900517940521e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.720328815281391144e-03
1.221064805984497070e+00 5.584952831268310547e-01 0.000000000000000000e+00 5.584952831268310547e-01 1.874648034572601318e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.520924153737723827e-03
1.225406885147094727e+00 5.639377236366271973e-01 0.000000000000000000e+00 5.639377236366271973e-01 1.819906756281852722e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.449398696422576904e-03
1.229490637779235840e+00 5.693515539169311523e-01 0.000000000000000000e+00 5.693517327308654785e-01 1.615240122191607952e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.230638590641319752e-03
1.233382821083068848e+00 5.746892094612121582e-01 0.000000000000000000e+00 5.746892094612121582e-01 1.417290419340133667e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.021269708871841431e-03
1.237078785896301270e+00 5.799633264541625977e-01 0.000000000000000000e+00 5.799633264541625977e-01 1.189856673590838909e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.812734693288803101e-04
1.240598678588867188e+00 5.851615667343139648e-01 0.000000000000000000e+00 5.851616263389587402e-01 9.738374501466751099e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.448340089060366154e-04
1.243945479393005371e+00 5.902906060218811035e-01 0.000000000000000000e+00 5.902905464172363281e-01 7.550352602265775204e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.073299303650856018e-04
1.247117400169372559e+00 5.953589081764221191e-01 0.000000000000000000e+00 5.953589081764221191e-01 5.124397575855255127e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.777311914949677885e-05
1.250127434730529785e+00 6.003597974777221680e-01 0.000000000000000000e+00 6.003597974777221680e-01 2.650069072842597961e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.235267311334609985e-04
1.252973556518554688e+00 6.053053140640258789e-01 0.000000000000000000e+00 6.053053736686706543e-01 -9.192153811454772949e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.141058936715126038e-04
1.255675554275512695e+00 6.101787686347961426e-01 0.000000000000000000e+00 6.101787686347961426e-01 -2.623284235596656799e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.905280217528343201e-04
1.258272886276245117e+00 6.149536967277526855e-01 0.000000000000000000e+00 6.149536371231079102e-01 -4.208618483971804380e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.648819104768335819e-04
1.260679960250854492e+00 6.197143793106079102e-01 0.000000000000000000e+00 6.197143793106079102e-01 -7.122690440155565739e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.275155809707939625e-03
1.262951970100402832e+00 6.244137287139892578e-01 0.000000000000000000e+00 6.244137287139892578e-01 -1.004585996270179749e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.599929179064929485e-03
1.265087127685546875e+00 6.290630102157592773e-01 0.000000000000000000e+00 6.290628314018249512e-01 -1.320842537097632885e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.940204761922359467e-03
1.267096638679504395e+00 6.336539983749389648e-01 0.000000000000000000e+00 6.336539387702941895e-01 -1.639073714613914490e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.284573391079902649e-03


==> figures/calibration/S_test3_m_inc.txt <==
-1.330031991004943848e+00 -2.414937764406204224e-01 0.000000000000000000e+00 -2.414937615394592285e-01 3.208268666639924049e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.037487156689167023e-03
-1.225305080413818359e+00 -2.268376797437667847e-01 0.000000000000000000e+00 -2.268376648426055908e-01 2.984574064612388611e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.834048122167587280e-03
-1.127119064331054688e+00 -2.127023190259933472e-01 0.000000000000000000e+00 -2.127023190259933472e-01 2.949582412838935852e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.811927348375320435e-03
-1.035111546516418457e+00 -1.990814357995986938e-01 0.000000000000000000e+00 -1.990814507007598877e-01 3.054663073271512985e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.925346605479717255e-03
-9.501168727874755859e-01 -1.860871464014053345e-01 0.000000000000000000e+00 -1.860871613025665283e-01 2.665643813088536263e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.538183704018592834e-03
-8.695427179336547852e-01 -1.734748035669326782e-01 0.000000000000000000e+00 -1.734748184680938721e-01 2.815364161506295204e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.712826710194349289e-03
-7.955579757690429688e-01 -1.614768654108047485e-01 0.000000000000000000e+00 -1.614768654108047485e-01 2.223005518317222595e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.122738398611545563e-03
-7.246344089508056641e-01 -1.497593075037002563e-01 0.000000000000000000e+00 -1.497594267129898071e-01 2.533650491386651993e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.445448422804474831e-03
-6.601517796516418457e-01 -1.386635303497314453e-01 0.000000000000000000e+00 -1.386635154485702515e-01 1.728393370285630226e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.638155663385987282e-03
-5.987229943275451660e-01 -1.278741359710693359e-01 0.000000000000000000e+00 -1.278741359710693359e-01 1.501907128840684891e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.422255067154765129e-03
-5.405064225196838379e-01 -1.174235343933105469e-01 0.000000000000000000e+00 -1.174235343933105469e-01 1.646299497224390507e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.587927807122468948e-03
-4.867077767848968506e-01 -1.074178293347358704e-01 0.000000000000000000e+00 -1.074178218841552734e-01 1.281277043744921684e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.215876895003020763e-03
-4.353510439395904541e-01 -9.769952297210693359e-02 0.000000000000000000e+00 -9.769952297210693359e-02 1.482639927417039871e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.424717018380761147e-03
-3.876667916774749756e-01 -8.837199211120605469e-02 0.000000000000000000e+00 -8.837198466062545776e-02 1.311960280872881413e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.263639540411531925e-03
-3.429053723812103271e-01 -7.937383651733398438e-02 0.000000000000000000e+00 -7.937384396791458130e-02 1.120184664614498615e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.077883178368210793e-03
-3.012558519840240479e-01 -7.071602344512939453e-02 0.000000000000000000e+00 -7.071589678525924683e-02 6.193146691657602787e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.899152602069079876e-04
-2.611218392848968506e-01 -6.229418143630027771e-02 0.000000000000000000e+00 -6.229418143630027771e-02 8.669490925967693329e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.469005115330219269e-04
-2.246893346309661865e-01 -5.423808097839355469e-02 0.000000000000000000e+00 -5.423808097839355469e-02 8.640298619866371155e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.640586070716381073e-05
-1.885803788900375366e-01 -4.636031389236450195e-02 0.000000000000000000e+00 -4.636025428771972656e-02 7.963475072756409645e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.890054257586598396e-04
-1.558813452720642090e-01 -3.881502524018287659e-02 0.000000000000000000e+00 -3.881502151489257812e-02 4.437434254214167595e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.217097011860460043e-04
-1.242690756916999817e-01 -3.149259090423583984e-02 0.000000000000000000e+00 -3.149259090423583984e-02 8.053714409470558167e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.935829926282167435e-04
-9.499300271272659302e-02 -2.443674206733703613e-02 0.000000000000000000e+00 -2.443674206733703613e-02 7.281866273842751980e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.230734918266534805e-04
-6.842613220214843750e-02 -1.763767004013061523e-02 0.000000000000000000e+00 -1.763769984245300293e-02 -2.808426506817340851e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.781176008284091949e-04
-4.155769944190979004e-02 -1.102370023727416992e-02 0.000000000000000000e+00 -1.102369930595159531e-02 4.771521780639886856e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.746327176690101624e-04
-1.735666207969188690e-02 -4.647575318813323975e-03 0.000000000000000000e+00 -4.647575318813323975e-03 1.307001803070306778e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.336107961833477020e-04
6.007980555295944214e-03 1.523103564977645874e-03 0.000000000000000000e+00 1.523101702332496643e-03 3.439411229919642210e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.429977223277091980e-04
2.775131724774837494e-02 7.491350173950195312e-03 0.000000000000000000e+00 7.491350173950195312e-03 2.747806720435619354e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.759026829153299332e-04
4.817842319607734680e-02 1.326811313629150391e-02 0.000000000000000000e+00 1.326811313629150391e-02 1.292147353524342179e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.269038766622543335e-04
6.740465015172958374e-02 1.886150240898132324e-02 0.000000000000000000e+00 1.886150240898132324e-02 -5.460088141262531281e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.727819734602235258e-05
8.565116673707962036e-02 2.427398972213268280e-02 0.000000000000000000e+00 2.427399158477783203e-02 -1.088269054889678955e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.135582569986581802e-04
1.027033552527427673e-01 2.952200174331665039e-02 0.000000000000000000e+00 2.952200360596179962e-02 -3.462590102571994066e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.547491505742073059e-04
1.189311593770980835e-01 3.459936380386352539e-02 0.000000000000000000e+00 3.459936007857322693e-02 -4.111782182008028030e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.241771530359983444e-04
1.342258453369140625e-01 3.951841592788696289e-02 0.000000000000000000e+00 3.951841965317726135e-02 -4.924128297716379166e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.078064277768135071e-04
1.486483514308929443e-01 4.428523778915405273e-02 0.000000000000000000e+00 4.428523778915405273e-02 -5.832817405462265015e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.037340499460697174e-04
1.622883081436157227e-01 4.890215396881103516e-02 0.000000000000000000e+00 4.890215024352073669e-02 -6.284762639552354813e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.556911394000053406e-04
1.757226139307022095e-01 5.332076549530029297e-02 0.000000000000000000e+00 5.332076549530029297e-02 6.345077417790889740e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.442959859967231750e-05
1.877858638763427734e-01 5.766081809997558594e-02 0.000000000000000000e+00 5.766081809997558594e-02 -7.253326475620269775e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.088881399482488632e-04
1.992561966180801392e-01 6.185925006866455078e-02 0.000000000000000000e+00 6.185925006866455078e-02 -8.272124250652268529e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.224139559781178832e-04
2.100038677453994751e-01 6.594002246856689453e-02 0.000000000000000000e+00 6.594002246856689453e-02 -1.998171355808153749e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.464696299284696579e-04
2.202157527208328247e-01 6.988823413848876953e-02 0.000000000000000000e+00 6.988811492919921875e-02 -2.063790016109123826e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.636176068335771561e-04
2.298289090394973755e-01 7.372057437896728516e-02 0.000000000000000000e+00 7.372045516967773438e-02 -2.454491041135042906e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.073853440582752228e-04
2.388585358858108521e-01 7.744586467742919922e-02 0.000000000000000000e+00 7.744586467742919922e-02 -3.399241250008344650e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.101879894733428955e-04
2.473817765712738037e-01 8.106029033660888672e-02 0.000000000000000000e+00 8.106029778718948364e-02 -4.230416379868984222e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.052713677287101746e-04
2.554778754711151123e-01 8.455753326416015625e-02 0.000000000000000000e+00 8.455753326416015625e-02 -4.089637659490108490e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.991833120584487915e-04
2.630523145198822021e-01 8.796381205320358276e-02 0.000000000000000000e+00 8.796382695436477661e-02 -4.922479856759309769e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.921854171901941299e-04
2.707430422306060791e-01 9.114670753479003906e-02 0.000000000000000000e+00 9.114670753479003906e-02 3.399432171136140823e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.418873045826330781e-04
2.774676978588104248e-01 9.435248374938964844e-02 0.000000000000000000e+00 9.435249119997024536e-02 2.736631140578538179e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.662170980125665665e-04
2.838470339775085449e-01 9.745550155639648438e-02 0.000000000000000000e+00 9.745550155639648438e-02 2.855132333934307098e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.707335322862491012e-04
2.898295223712921143e-01 1.004757881164550781e-01 0.000000000000000000e+00 1.004757806658744812e-01 2.495991066098213196e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.276463735848665237e-04
2.954351902008056641e-01 1.034171581268310547e-01 0.000000000000000000e+00 1.034171581268310547e-01 1.735524274408817291e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.695813938975334167e-05
3.007841408252716064e-01 1.062536239624023438e-01 0.000000000000000000e+00 1.062536165118217468e-01 2.290459815412759781e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.748447726247832179e-05
3.058172762393951416e-01 1.090092584490776062e-01 0.000000000000000000e+00 1.090092733502388000e-01 2.901842817664146423e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.380927860736846924e-04
3.104515671730041504e-01 1.117193773388862610e-01 0.000000000000000000e+00 1.117193698883056641e-01 1.567029394209384918e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.682014256715774536e-06
3.148748278617858887e-01 1.143305227160453796e-01 0.000000000000000000e+00 1.143307760357856750e-01 1.681149005889892578e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.613772034645080566e-06
3.190136551856994629e-01 1.168749332427978516e-01 0.000000000000000000e+00 1.168749257922172546e-01 1.451233401894569397e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.961729817092418671e-05
3.233677446842193604e-01 1.191709041595458984e-01 0.000000000000000000e+00 1.191711425781250000e-01 1.068138983100652695e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.982222061604261398e-04
3.269948363304138184e-01 1.215765550732612610e-01 0.000000000000000000e+00 1.215763017535209656e-01 1.027853228151798248e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.500060066580772400e-04
3.303879797458648682e-01 1.239190027117729187e-01 0.000000000000000000e+00 1.239190027117729187e-01 9.760574321262538433e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.866022642701864243e-04
3.336034119129180908e-01 1.261808872222900391e-01 0.000000000000000000e+00 1.261806637048721313e-01 1.011937856674194336e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.129118941724300385e-04
3.366058170795440674e-01 1.283833980560302734e-01 0.000000000000000000e+00 1.283833980560302734e-01 1.034403685480356216e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.221241296268999577e-04
3.393570482730865479e-01 1.305520534515380859e-01 0.000000000000000000e+00 1.305520534515380859e-01 9.309290908277034760e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.093269960023462772e-04
3.420106470584869385e-01 1.326222419738769531e-01 0.000000000000000000e+00 1.326222419738769531e-01 1.025758450850844383e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.968673016875982285e-04
3.444224596023559570e-01 1.346678733825683594e-01 0.000000000000000000e+00 1.346678733825683594e-01 9.755769278854131699e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.356926798820495605e-04
3.467157483100891113e-01 1.366353034973144531e-01 0.000000000000000000e+00 1.366353034973144531e-01 1.037872396409511566e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.909296546131372452e-04
3.488082587718963623e-01 1.385703086853027344e-01 0.000000000000000000e+00 1.385703086853027344e-01 1.006646780297160149e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.470524869859218597e-04
3.511072397232055664e-01 1.402602195739746094e-01 0.000000000000000000e+00 1.402602195739746094e-01 1.816541422158479691e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.582538941875100136e-03
3.529394567012786865e-01 1.420707702636718750e-01 0.000000000000000000e+00 1.420707702636718750e-01 1.878672512248158455e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.634144340641796589e-03
3.546243011951446533e-01 1.438384056091308594e-01 0.000000000000000000e+00 1.438384056091308594e-01 1.917867222800850868e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.664824667386710644e-03
3.560988903045654297e-01 1.456089019775390625e-01 0.000000000000000000e+00 1.456089019775390625e-01 1.754832803271710873e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.485752989538013935e-03
3.575567603111267090e-01 1.472711563110351562e-01 0.000000000000000000e+00 1.472711563110351562e-01 1.858776086010038853e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.585210207849740982e-03
3.588338196277618408e-01 1.489300578832626343e-01 0.000000000000000000e+00 1.489300727844238281e-01 1.800555852241814137e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.520684454590082169e-03
3.600389063358306885e-01 1.505198478698730469e-01 0.000000000000000000e+00 1.505198329687118530e-01 1.847185194492340088e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.557309180498123169e-03
3.610746562480926514e-01 1.521129608154296875e-01 0.000000000000000000e+00 1.521129608154296875e-01 1.725927344523370266e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.418505329638719559e-03
3.621164560317993164e-01 1.535930633544921875e-01 0.000000000000000000e+00 1.535930782556533813e-01 1.886907266452908516e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.579213305376470089e-03
3.629860877990722656e-01 1.550879478454589844e-01 0.000000000000000000e+00 1.550879478454589844e-01 1.843758858740329742e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.524436636827886105e-03
3.640459179878234863e-01 1.563439369201660156e-01 0.000000000000000000e+00 1.563439220190048218e-01 2.548276446759700775e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.261285437270998955e-03
3.647479414939880371e-01 1.577544212341308594e-01 0.000000000000000000e+00 1.577544212341308594e-01 2.543195616453886032e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.246660180389881134e-03
3.654017746448516846e-01 1.591038703918457031e-01 0.000000000000000000e+00 1.591038554906845093e-01 2.625808585435152054e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.327455440536141396e-03
3.658699393272399902e-01 1.605024337768554688e-01 0.000000000000000000e+00 1.605024337768554688e-01 2.418463584035634995e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.095492091029882431e-03
3.663432598114013672e-01 1.618084907531738281e-01 0.000000000000000000e+00 1.618084758520126343e-01 2.424711827188730240e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.098171971738338470e-03
3.667387366294860840e-01 1.630859375000000000e-01 0.000000000000000000e+00 1.630859225988388062e-01 2.413744572550058365e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.076110336929559708e-03
3.669994771480560303e-01 1.643891334533691406e-01 0.000000000000000000e+00 1.643891334533691406e-01 2.208198187872767448e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.851909677498042583e-03
3.672935366630554199e-01 1.655845642089843750e-01 0.000000000000000000e+00 1.655845642089843750e-01 2.281086519360542297e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.915765344165265560e-03
3.674896955490112305e-01 1.667799800634384155e-01 0.000000000000000000e+00 1.667799949645996094e-01 2.245222218334674835e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.870942767709493637e-03
3.676336407661437988e-01 1.679434776306152344e-01 0.000000000000000000e+00 1.679434776306152344e-01 2.224581316113471985e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.841419725678861141e-03
3.679930269718170166e-01 1.688399314880371094e-01 0.000000000000000000e+00 1.688399165868759155e-01 2.995478454977273941e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.656927099451422691e-03
3.679993152618408203e-01 1.699714660644531250e-01 0.000000000000000000e+00 1.699714660644531250e-01 2.890843898057937622e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.534032333642244339e-03
3.679181337356567383e-01 1.711139678955078125e-01 0.000000000000000000e+00 1.711134910583496094e-01 2.671742811799049377e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.292917575687170029e-03
3.678472340106964111e-01 1.721806377172470093e-01 0.000000000000000000e+00 1.721806675195693970e-01 2.620455110445618629e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.233040053397417068e-03
3.677127659320831299e-01 1.732401847839355469e-01 0.000000000000000000e+00 1.732401996850967407e-01 2.515730680897831917e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.108352957293391228e-03
3.675566017627716064e-01 1.742558479309082031e-01 0.000000000000000000e+00 1.742558479309082031e-01 2.472009509801864624e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.054276410490274429e-03
3.673086464405059814e-01 1.752996593713760376e-01 0.000000000000000000e+00 1.752996444702148438e-01 2.269947435706853867e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.826672349125146866e-03
3.670504689216613770e-01 1.762957572937011719e-01 0.000000000000000000e+00 1.762957572937011719e-01 2.151784021407365799e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.686837524175643921e-03
3.667734861373901367e-01 1.772522926330566406e-01 0.000000000000000000e+00 1.772522926330566406e-01 2.086995868012309074e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.609983621165156364e-03
3.664604127407073975e-01 1.781902313232421875e-01 0.000000000000000000e+00 1.781897544860839844e-01 2.018369501456618309e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.525533152744174004e-03
3.663398027420043945e-01 1.788749545812606812e-01 0.000000000000000000e+00 1.788749694824218750e-01 2.644011285156011581e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.200272167101502419e-03
3.659342825412750244e-01 1.797990798950195312e-01 0.000000000000000000e+00 1.797990947961807251e-01 2.491402672603726387e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.018621191382408142e-03
3.654808104038238525e-01 1.807241439819335938e-01 0.000000000000000000e+00 1.807241439819335938e-01 2.273922087624669075e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.772150862962007523e-03
3.650055825710296631e-01 1.816272586584091187e-01 0.000000000000000000e+00 1.816272884607315063e-01 2.071677241474390030e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.544784754514694214e-03
3.645010590553283691e-01 1.825132519006729126e-01 0.000000000000000000e+00 1.825132369995117188e-01 1.867497689090669155e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.309825573116540909e-03


==> figures/calibration/shear.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%

\pgfplotstableset{
create on use/C_1ax/.style={create col/copy column from table={figures/calibration/C_shear.txt}{1}}
}

\pgfplotstableset{
create on use/C_2ax/.style={create col/copy column from table={figures/calibration/C_2ax.txt}{0}}
}

\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.951\figW,
height=\figH,
at={(0\figW,0\figH)},
scale only axis,
scaled ticks=false,
%xmin=-300,
%xmax=16000,
ytick = {-2,-1,0,1},
yticklabels={-2$\cdot 10^1$,-1$\cdot 10^1$,0,1$\cdot 10^1$},
xlabel style={font=\color{white!15!black}},
xlabel={$C_{12}$},
%ymin=3,
%ymax=11,
grid=major,
ylabel style={font=\color{white!15!black}},
ylabel={$S_{ij}$},
axis background/.style={fill=white},
legend style={legend cell align=left,align=left, draw=white!15!black},
title={simple shear},
legend pos = north west
]

\addplot[mark repeat=20, mark=*, color=CPSdarkblue,line width=1.5pt] table [x=C_1ax, y index=0] {figures/calibration/S_shear.txt}; 
\addlegendentry{$S_{11}$}


\addplot[mark repeat = 20,mark=square*, color=CPSred,  line width=1.5pt] table [x=C_1ax, y index=1] {figures/calibration/S_shear.txt}; 
\addlegendentry{$S_{12}$}


\addplot[mark repeat = 20,mark=triangle*, color=CPSorange,  line width=1.5pt] table [x=C_1ax, y index=8] {figures/calibration/S_shear.txt}; 
\addlegendentry{$S_{33}$}



\end{axis}
\end{tikzpicture}%
